Inferring probabilistic stellar rotation periods using Gaussian processes

Variability in the light curves of spotted, rotating stars is often non-sinusoidal and quasi-periodic --- spots move on the stellar surface and have finite lifetimes, causing stellar flux variations to slowly shift in phase. A strictly periodic sinusoid therefore cannot accurately model a rotationally modulated stellar light curve. Physical models of stellar surfaces have many drawbacks preventing effective inference, such as highly degenerate or high-dimensional parameter spaces. In this work, we test an appropriate effective model: a Gaussian Process with a quasi-periodic covariance kernel function. This highly flexible model allows sampling of the posterior probability density function of the periodic parameter, marginalising over the other kernel hyperparameters using a Markov Chain Monte Carlo approach. To test the effectiveness of this method, we infer rotation periods from 333 simulated stellar light curves, demonstrating that the Gaussian process method produces periods that are more accurate than both a sine-fitting periodogram and an autocorrelation function method. We also demonstrate that it works well on real data, by inferring rotation periods for 275 Kepler stars with previously measured periods. We provide a table of rotation periods for these 1132 Kepler objects of interest and their posterior probability density function samples. Because this method delivers posterior probability density functions, it will enable hierarchical studies involving stellar rotation, particularly those involving population modelling, such as inferring stellar ages, obliquities in exoplanet systems, or characterising star-planet interactions. The code used to implement this method is available online.

==> koi_periods.csv <==
,KOI,feh,feh_errm,feh_errp,logg,logg_errm,logg_errp,period,period_errm,period_errp,teff,teff_errm,teff_errp
0,1,-0.12,-0.28,0.33,4.609,-0.106,0.027000000000000003,24.848729276796504,5.996906492905282,23.2400027139823,5126.0,-138.0,160.0
1,2,-0.15,-0.1,0.1,4.455,-0.025,0.025,19.595792410839543,3.779433964526012,3.951450010595021,5850.0,-50.0,50.0
2,3,0.26,-0.08,0.08,4.021,-0.011000000000000001,0.011000000000000001,28.159582321209886,0.19365519305251766,2.6563317290307147,6350.0,-80.0,80.0
3,6,-0.04,-0.16,0.12,4.169,-0.048,0.055,22.765453970165105,15.40089138734773,3.1235559896597245,6225.0,-158.0,114.0
4,7,0.44,-0.101,0.101,4.081,-0.013999999999999999,0.013999999999999999,25.310086976459807,1.6857853602695414,1.9684501544454847,5543.0,-79.0,79.0
5,8,0.48,-0.16,0.08,4.466,-0.14400000000000002,0.04,15.324677548689316,0.1025483515100234,0.09756487047183882,5520.0,-110.0,83.0
6,10,-0.3,-0.26,0.34,4.563,-0.276,0.035,7.457770264339089,0.2387427843613814,0.2597176453891379,5588.0,-141.0,167.0
7,17,-0.02,-0.3,0.2,4.457,-0.282,0.045,18.289422970071904,1.1545305832937984,2.744440245587949,6117.0,-210.0,156.0
8,18,-0.22,-0.3,0.24,4.226,-0.287,0.166,24.139740460897315,4.380763261910197,12.323307400968687,6391.0,-204.0,157.0
9,20,-0.16,-0.14,0.16,4.388,-0.142,0.087,29.586261732724083,5.858291004443551,12.963334937691343,5881.0,-120.0,112.0
10,22,0.21,-0.17,0.11,4.556,-0.094,0.013999999999999999,44.47544681160929,11.975377825345213,29.28450853238006,5485.0,-112.0,99.0
11,41,0.27,-0.101,0.101,4.192,-0.019,0.019,25.77849181017753,0.5847121258253658,0.8400537124257887,5851.0,-75.0,75.0
12,42,-0.08,-0.28,0.32,4.574,-0.054000000000000006,0.043,20.84596144325112,0.15507355228361064,0.1688174063567267,4861.0,-128.0,150.0
13,46,0.36,-0.16,0.08,4.558,-0.042,0.013999999999999999,21.776611262712855,2.605489484235992,3.8786448273816276,5325.0,-98.0,107.0
14,49,0.1,-0.28,0.18,4.495,-0.297,0.038,8.739630766286853,0.03655960436774741,0.03501687827237632,5858.0,-193.0,165.0
15,63,-0.04,-0.28,0.3,4.6080000000000005,-0.077,0.027999999999999997,5.491149209285947,0.020272374412646954,0.01986945344177027,4980.0,-132.0,153.0
16,64,0.1,-0.26,0.26,4.499,-0.605,0.07400000000000001,2.2307667044969053,0.0035076240531743963,0.00350584166607959,5015.0,-128.0,169.0
17,69,0.03,-0.101,0.101,4.1819999999999995,-0.016,0.016,29.62592537150072,0.6215325755696242,1.2850938984463802,5747.0,-85.0,85.0
18,70,-0.02,-0.26,0.3,4.46,-0.325,0.09699999999999999,27.916229614529637,0.442644473661737,0.46998805110628084,5257.0,-146.0,184.0
19,72,0.21,-0.23,0.19,4.585,-0.182,0.019,48.55730332333109,10.634052985974137,1.9352880603462026,5228.0,-143.0,176.0
20,75,0.31,-0.109,0.109,3.9,-0.035,0.035,25.283808322017173,2.672123291179709,3.4129681677935615,5854.0,-92.0,92.0
21,82,-0.2,-0.26,0.3,4.574,-0.231,0.03,26.552834288288125,0.17354957132375404,0.1720993167412601,5565.0,-152.0,161.0
22,84,-0.02,-0.28,0.23,4.488,-0.285,0.05,20.230406684740505,0.6333635509678643,0.7831534266018814,5739.0,-164.0,163.0
23,85,0.14,-0.26,0.24,4.567,-0.16,0.024,7.897235577943246,0.04738870740858392,0.045089912456217185,5202.0,-133.0,172.0
24,87,-0.08,-0.101,0.101,4.212,-0.015,0.015,25.21536369563168,0.3426606436765667,0.32744294402610663,5952.0,-75.0,75.0
25,92,0.3,-0.101,0.101,4.171,-0.013999999999999999,0.013999999999999999,16.381779637934542,0.13478000345534014,0.1379320254924572,5699.0,-74.0,74.0
26,94,-0.08,-0.12,0.16,4.5,-0.04,0.043,21.861418865157674,0.6202976982705302,0.7461971607042059,5332.0,-98.0,102.0
27,97,-0.18,-0.16,0.16,3.938,-0.12,0.218,15.886479000647768,0.4358790964112327,0.41678949582194846,5887.0,-120.0,114.0
28,98,0.48,-0.14,0.08,4.564,-0.087,0.013000000000000001,2.7531393865280096,0.03750943970758147,0.04038166936079124,5130.0,-105.0,97.0
29,99,-0.16,-0.28,0.28,4.35,-0.239,0.129,25.844320140476796,3.8220708699722756,3.1019037827079288,5883.0,-183.0,173.0
30,102,-0.08,-0.26,0.28,4.555,-0.282,0.028999999999999998,18.76799568564764,0.8019040705283693,4.923375476398057,5552.0,-145.0,166.0
31,103,0.07,-0.31,0.17,4.501,-0.303,0.038,22.97062037162349,0.17666065531293285,0.18726357152737805,5936.0,-229.0,178.0
32,105,0.36,-0.15,0.08,4.497,-0.11599999999999999,0.023,19.718970531257234,2.7281089196964814,4.4464978916649045,5705.0,-145.0,107.0
33,107,-0.22,-0.28,0.28,4.533,-0.28800000000000003,0.031,17.417739191859447,0.23590009901126763,0.25518451647270624,5941.0,-175.0,166.0
34,108,-0.12,-0.34,0.22,4.381,-0.282,0.067,21.657086422190364,0.4409020976716711,0.43936907929076696,6505.0,-251.0,169.0
35,110,0.36,-0.15,0.08,4.459,-0.145,0.048,21.634376066369448,2.607340761525297,3.01910420769304,5514.0,-109.0,89.0
36,111,0.07,-0.19,0.14,3.0660000000000003,-0.027999999999999997,0.032,18.031474174095006,2.5006514576800853,14.14403178199574,5047.0,-142.0,60.0
37,112,-0.32,-0.3,0.24,4.232,-0.27,0.163,15.72796540134205,0.454851784044779,0.5650669343281969,6449.0,-210.0,163.0
38,113,0.21,-0.14,0.11,4.529,-0.141,0.016,22.504942371367786,2.2988368520085523,3.1562269475501914,5676.0,-117.0,100.0
39,115,0.22,-0.15,0.1,4.361000000000001,-0.16,0.07400000000000001,16.34334361670993,0.19750050709679456,0.2257161762659159,5906.0,-127.0,98.0
40,116,0.02,-0.14,0.16,3.958,-0.135,0.205,22.50717304033306,2.595477742389299,5.063533251299649,5611.0,-98.0,110.0
41,117,-0.13,-0.101,0.101,4.001,-0.011000000000000001,0.011000000000000001,22.353777698599924,2.1803779513266477,4.17619710341129,6253.0,-75.0,75.0
42,118,-0.15,-0.06,0.06,4.026,-0.006,0.006,20.599051705554913,1.9650001787203593,2.5858019965644132,6131.0,-44.0,44.0
43,119,-0.2,-0.26,0.34,4.529,-0.752,0.07,35.04439188318635,9.443332641009157,9.00055983574866,5095.0,-136.0,157.0
44,122,-0.33,-0.101,0.101,3.122,-0.008,0.008,34.15676528867351,14.87868924842126,1.687680847758564,5066.0,-75.0,75.0
45,123,0.34,-0.16,0.1,4.082,-0.18899999999999997,0.124,26.41946338302665,2.9929087210041345,3.2228907372475604,6038.0,-133.0,105.0
46,124,-0.32,-0.3,0.24,4.4719999999999995,-0.298,0.049,36.555005440486745,4.3574479693932915,3.9954196421791153,6299.0,-220.0,169.0
47,127,-0.12,-0.3,0.22,4.364,-0.325,0.083,30.491877702228138,12.830039591334351,3.247121110791525,6322.0,-218.0,160.0
48,128,-0.06,-0.26,0.27,4.239,-0.22,0.20199999999999999,23.484726722861957,3.7153901238527,4.9180670408946625,5721.0,-153.0,160.0
49,134,-0.28,-0.3,0.22,4.442,-0.299,0.05,7.6813624046030835,0.08689110278028878,0.09469856957811551,6388.0,-214.0,160.0
50,135,-0.02,-0.28,0.24,4.566,-0.217,0.026000000000000002,12.856977608194839,0.10443553772501346,0.1137146705799772,5523.0,-138.0,166.0
51,137,0.0,-0.14,0.14,4.322,-0.11599999999999999,0.122,16.40426248963634,1.8830732493380342,9.110733941535461,5735.0,-109.0,112.0
52,139,-0.08,-0.12,0.14,3.968,-0.135,0.138,17.14236025061336,0.19633289864897918,0.23454511146067958,6350.0,-121.0,110.0
53,141,-0.14,-0.16,0.14,4.371,-0.139,0.087,18.16439427324334,1.1924449274140194,5.726746952439903,5973.0,-126.0,109.0
54,142,0.07,-0.15,0.14,4.567,-0.146,0.01,31.569795214710524,0.45438077172764935,0.4524519289819722,5530.0,-104.0,106.0
55,144,0.0,-0.14,0.18,4.595,-0.07200000000000001,0.011000000000000001,39.72376624264529,4.232982911330055,4.8105551959277335,5203.0,,102.0
56,145,0.32,-0.2,0.1,4.263,-0.055,0.047,14.668617777229857,4.34736757202548,1.3695904306944495,6022.0,-138.0,116.0
57,148,-0.14,-0.34,0.24,4.275,-0.29100000000000004,0.109,38.348372409342396,3.7788576808613,3.928767089005561,6692.0,-280.0,154.0
58,149,0.3,-0.26,0.14,4.569,-0.078,0.025,20.294122164477436,1.5713358808788698,1.9467702054824763,4892.0,-151.0,192.0
59,150,0.1,-0.14,0.16,4.606,-0.045,0.013000000000000001,15.624544433696276,2.585340784797898,8.639135828497569,4744.0,-94.0,94.0
60,152,-0.1,-0.3,0.28,4.058,-0.214,0.292,4.707440083540057,0.14800478228817937,0.1911587221132054,5957.0,-181.0,169.0
61,153,0.3,-0.14,0.12,4.558,-0.113,0.015,26.862774162055018,3.2583071667694767,3.4315310457739123,5296.0,-96.0,108.0
62,155,0.0,-0.28,0.21,4.5169999999999995,-0.304,0.033,30.158279604348632,10.754584621003115,10.379311081982141,5831.0,-196.0,182.0
63,157,0.24,-0.22,0.18,4.303,-0.24100000000000002,0.179,21.07422812365106,2.7196121288497217,8.264686391125053,5423.0,-149.0,185.0
64,159,0.0,-0.14,0.14,4.563,-0.125,0.013999999999999999,13.829565732510776,0.17589811489171048,0.16180788163158866,5487.0,-111.0,100.0
65,161,0.21,-0.45,0.15,4.348,-0.314,0.075,19.522194985760258,6.026668735324137,8.14567787669786,6535.0,-351.0,211.0
66,162,-0.18,-0.3,0.28,3.7969999999999997,-0.14,0.41600000000000004,14.839781409420084,1.0543621633826774,0.8618616959734329,6231.0,-199.0,180.0
67,163,0.36,-0.15,0.08,4.547,-0.149,0.016,17.094286016032505,0.6008331722794722,0.8939777219198888,5377.0,-104.0,97.0
68,165,-0.02,-0.28,0.24,4.12,-0.22399999999999998,0.256,16.829628125178285,0.9011163840987333,16.64891102548798,5796.0,-165.0,162.0
69,166,0.18,-0.12,0.14,4.349,-0.113,0.115,16.512451003501514,1.7034058184925662,3.0800810032253985,5473.0,-91.0,103.0
70,168,0.32,-0.24,0.14,4.4,-0.43200000000000005,0.131,9.112385194459584,2.6624127127380026,2.5062625920328347,5188.0,-154.0,188.0
71,171,0.2,-0.1,0.16,4.338,-0.042,0.057,8.834753041944587,0.24086965947728167,0.26930416973857696,5356.0,-64.0,109.0
72,172,,,,,,,46.43324791512022,7.225186608840367,8.552621992373943,,,
73,174,-0.16,-0.3,0.23,4.495,-0.28800000000000003,0.043,23.404034530835407,7.937447912365036,14.661719698249808,6075.0,-185.0,144.0
74,176,-0.14,-0.32,0.22,4.272,-0.319,0.13,5.826208742461148,0.3785893936015805,1.17660296237215,6432.0,-229.0,157.0
75,177,0.02,-0.14,0.14,4.336,-0.125,0.11199999999999999,20.070165506645704,1.6048757263436357,1.9297076441314296,5735.0,-115.0,107.0
76,179,-0.2,-0.14,0.18,4.448,-0.11800000000000001,0.085,15.016274516377543,2.5980292472104427,6.805277633670308,5516.0,-96.0,122.0
77,180,,,,,,,15.77539099319095,0.06366445678124322,0.0679583157607162,,,
78,186,0.0,-0.14,0.16,4.026,-0.122,0.18899999999999997,21.202389222605337,5.209332821683496,1.0177929559657493,5683.0,-98.0,113.0
79,191,-0.14,-0.3,0.22,4.42,-0.303,0.063,28.777950416227377,16.7917710083421,8.935692322182362,6177.0,-212.0,165.0
80,195,-0.16,-0.26,0.36,4.47,-0.461,0.095,21.976869641096563,3.3056292615495693,10.838388553447295,5300.0,-144.0,179.0
81,197,-0.2,-0.28,0.27,4.532,-0.29100000000000004,0.031,21.566214552490905,2.5773474544605577,3.9863803579200585,5926.0,-170.0,161.0
82,201,0.26,-0.14,0.14,4.57,-0.053,0.017,15.972785751696879,1.8771295333223748,2.375673973275493,4911.0,-95.0,101.0
83,203,-0.56,-0.26,0.32,4.361000000000001,-0.314,0.182,12.274426986441949,0.07267783350939183,0.07096227183849635,5763.0,-145.0,171.0
84,209,-0.28,-0.3,0.3,4.279,-0.244,0.161,10.933610604255385,0.22526159004676316,0.2413347666011454,6126.0,-180.0,155.0
85,211,0.07,-0.15,0.13,3.755,-0.163,0.091,19.55811962275417,3.606518728703172,2.2381309574853283,5009.0,-92.0,81.0
86,214,-0.24,-0.28,0.28,4.349,-0.25,0.12,15.096437126552246,0.7393630878173081,0.7862781394300207,6038.0,-191.0,164.0
87,232,-0.34,-0.24,0.32,4.2669999999999995,-0.221,0.212,22.16054748832507,2.8331522496423176,4.469568001621905,5775.0,-140.0,164.0
88,237,-0.04,-0.28,0.28,4.602,-0.11699999999999999,0.027000000000000003,23.840780997237243,0.3134050008002127,0.365294932535285,5153.0,-143.0,170.0
89,238,0.04,-0.28,0.28,4.529,-0.649,0.059000000000000004,10.388327149319977,0.841388578848667,4.674367274223098,4911.0,-128.0,157.0
90,241,0.07,-0.33,0.15,4.466,-0.292,0.045,1.0999014066201642,0.2497604435841536,0.02430086574607282,6108.0,-234.0,159.0
91,245,0.2,-0.162,0.162,3.306,-0.045,0.045,41.77718525584018,4.077828512183039,4.46494774625301,4840.0,-97.0,97.0
92,246,-0.18,-0.28,0.25,4.521,-0.307,0.034,16.384384636395026,0.29869749929370926,0.3533670228429493,5970.0,-182.0,163.0
93,257,0.06,-0.3,0.18,4.449,-0.292,0.057,7.9385211807161,0.07896209064377135,0.08258555282805169,5883.0,-180.0,153.0
94,260,0.07,-0.31,0.17,4.489,-0.28800000000000003,0.040999999999999995,7.333816952165058,0.10587758942496617,0.12613026507129543,5993.0,-227.0,167.0
95,261,0.32,-0.16,0.08,4.503,-0.132,0.025,15.168755474472253,0.09962977668480555,0.099512907677207,5628.0,-114.0,92.0
96,262,-0.08,-0.28,0.22,4.518,-0.287,0.033,7.855914473732991,0.07011443795965544,0.06514293386372838,5896.0,-171.0,163.0
97,265,-0.02,-0.34,0.22,4.371,-0.345,0.068,12.47727098819999,0.2305264599266863,0.2855093233628292,6459.0,-245.0,164.0
98,269,-0.16,-0.14,0.16,4.141,-0.099,0.147,6.110603590469077,0.8005295011453244,0.6262992405821199,5716.0,-87.0,111.0
99,270,-0.14,-0.3,0.24,4.496,-0.294,0.044000000000000004,22.086373362768878,2.336096302270988,2.7932693061359792,5973.0,-174.0,147.0
100,271,0.1,-0.26,0.2,4.507,-0.28600000000000003,0.036000000000000004,10.202515347743105,0.09865346698200739,0.094127756135304,5798.0,-196.0,167.0
101,273,-0.1,-0.3,0.24,4.185,-0.289,0.20199999999999999,27.37482084124333,5.047984909940272,4.062847798300961,6190.0,-178.0,158.0
102,274,0.04,-0.16,0.1,4.074,-0.054000000000000006,0.045,20.70437529362941,2.2583279060155803,1.7893183084351136,6290.0,-120.0,105.0
103,275,-0.38,-0.14,0.16,4.595,-0.035,0.032,29.86639932698466,9.052963059693923,0.6729956579373244,5074.0,,101.0
104,276,-0.16,-0.28,0.34,4.611000000000001,-0.09699999999999999,0.028999999999999998,19.22051588963179,1.3698219537438057,1.957005166432122,5076.0,-131.0,161.0
105,277,-0.18,-0.28,0.26,4.523,-0.298,0.037000000000000005,20.236924524617546,1.3311960357207404,1.438976096715944,5814.0,-153.0,153.0
106,279,-0.03,-0.101,0.101,3.465,-0.01,0.01,10.240893498772932,1.232824549022265,0.4062506789673108,5048.0,-75.0,75.0
107,280,0.21,-0.17,0.09,4.457,-0.16699999999999998,0.024,22.504612185983582,4.19065833074939,7.963668982179836,6029.0,-141.0,96.0
108,281,0.24,-0.14,0.16,3.915,-0.10099999999999999,0.172,22.291674040146876,3.103668685129943,6.080926007900203,5720.0,-100.0,121.0
109,282,-0.14,-0.28,0.26,4.4319999999999995,-0.26899999999999996,0.075,27.46652043653645,12.783831186752787,9.46440113270917,5907.0,-180.0,166.0
110,283,0.06,-0.16,0.16,3.9530000000000003,-0.096,0.196,17.88425438715464,0.15141189691890133,0.15062594328567513,5858.0,-110.0,126.0
111,284,-0.16,-0.26,0.36,4.463,-0.51,0.099,10.548064490601156,8.224525280259478,29.507822916568045,5321.0,-146.0,180.0
112,285,-0.5,-0.26,0.3,4.468,-0.27699999999999997,0.077,17.002411488629235,0.46890738625429407,0.532965098965434,5982.0,-183.0,193.0
113,288,-0.08,-0.34,0.22,4.377,-0.366,0.064,13.573711335393892,0.30720451403129445,0.33815443609734963,6484.0,-218.0,166.0
114,289,-0.22,-0.14,0.16,4.446000000000001,-0.147,0.079,29.25550136463984,3.8903151320374008,2.4336867835641556,5628.0,-95.0,115.0
115,291,0.44,-0.16,0.04,4.404,-0.154,0.062,20.933406181606056,4.8948117035044625,11.320570858678114,5626.0,-124.0,92.0
116,292,-0.36,-0.32,0.26,4.253,-0.252,0.16399999999999998,21.814473125050796,5.450550622497008,6.718968108286962,6354.0,-212.0,169.0
117,294,-0.12,-0.14,0.18,4.481,-0.051,0.075,13.9423285329521,2.7109878868660644,5.811444216714651,5237.0,-97.0,113.0
118,295,0.07,-0.19,0.14,4.4110000000000005,-0.193,0.036000000000000004,28.86133821221739,2.205030709409904,5.129235682441973,6343.0,-185.0,86.0
119,296,-0.24,-0.3,0.22,4.235,-0.306,0.13699999999999998,20.938302271162556,6.436502909556189,19.25959721140277,6628.0,-232.0,157.0
120,297,-0.1,-0.16,0.14,4.375,-0.136,0.081,8.805841604912533,0.26278787774311674,7.990541419631132,5977.0,-123.0,109.0
121,299,-0.26,-0.14,0.18,4.489,-0.046,0.076,23.424770346581695,0.25818387566724255,0.27665340731484633,5305.0,-95.0,121.0
122,301,-0.14,-0.24,0.3,4.428999999999999,-0.256,0.096,14.154944370496821,3.1772168388347772,6.136405251085584,5642.0,-139.0,154.0
123,303,-0.02,-0.26,0.23,4.551,-0.25,0.026000000000000002,18.70789470455128,4.901647617269617,5.6107085732797195,5632.0,-145.0,155.0
124,304,-0.28,-0.3,0.3,4.0169999999999995,-0.214,0.317,16.779092576246853,0.14980072603738037,0.152316536239816,6205.0,-205.0,182.0
125,305,-0.12,-0.3,0.24,4.376,-0.282,0.091,31.45500785954527,0.37172370723033765,0.31624550219666503,6100.0,-211.0,165.0
126,306,-0.22,-0.14,0.16,4.563,-0.047,0.035,17.60060773943264,0.10339273383000247,0.10465246266392825,5193.0,,106.0
127,307,-0.02,-0.28,0.22,4.505,-0.29600000000000004,0.038,14.309786527930786,0.17568749764887848,0.20333449524711433,5910.0,-201.0,171.0
128,308,-0.22,-0.3,0.22,4.397,-0.32899999999999996,0.06,23.33577158685628,2.734683526050919,2.7423631524250425,6487.0,-215.0,164.0
129,312,-0.4,-0.26,0.34,4.548,-0.273,0.047,7.609950342592638,0.15899821911779455,0.1737146020569229,5587.0,-168.0,208.0
130,313,-0.38,-0.3,0.28,4.5280000000000005,-0.298,0.034,20.511922398426517,2.6886340552597794,13.791426350804723,6102.0,-178.0,163.0
131,315,0.0,-0.14,0.14,4.364,-0.055999999999999994,0.051,33.404702668574174,0.9194842961419809,0.5880490782121512,5657.0,-101.0,107.0
132,316,-0.24,-0.26,0.3,4.427,-0.257,0.09300000000000001,19.68477729103296,3.1976328333950654,11.196830067151655,5823.0,-156.0,164.0
133,317,0.04,-0.14,0.17,4.032,-0.129,0.174,9.691515438747714,2.6793819287048093,14.017267554140311,5941.0,-113.0,121.0
134,318,-0.04,-0.14,0.14,4.388999999999999,-0.139,0.08900000000000001,5.243571510501081,0.04186946236771849,0.042475661734656,5775.0,-117.0,111.0
135,319,-0.14,-0.101,0.101,4.08,-0.018000000000000002,0.018000000000000002,19.666727908128436,1.2663840366376036,0.4747137217752524,6034.0,-92.0,92.0
136,321,-0.14,-0.14,0.16,4.36,-0.133,0.091,18.372234465789894,0.8747653663031194,1.158967479856031,5993.0,-125.0,108.0
137,323,-0.04,-0.14,0.14,4.401,-0.135,0.094,7.602982193207186,0.02325627127292318,0.02295816399337358,5616.0,-96.0,107.0
138,327,0.0,-0.14,0.16,4.579,-0.016,0.031,13.303710927912254,0.22155895207108678,0.252824699198241,4591.0,-89.0,96.0
139,328,-0.38,-0.14,0.14,3.865,-0.15,0.17,15.046146080217497,0.08995379518058044,0.0964354033640884,5662.0,-102.0,115.0
140,330,-0.56,-0.28,0.28,4.578,-0.32299999999999995,0.027999999999999997,29.551462503949132,2.893948819800965,2.8459735213593262,5977.0,-150.0,157.0
141,332,-0.02,-0.32,0.2,4.369,-0.335,0.08,18.416664621413428,7.065642602679132,3.843543922748747,6228.0,-194.0,153.0
142,333,-0.34,-0.24,0.36,4.447,-0.278,0.10300000000000001,7.259972900269069,0.20255938862213618,0.33276221548409346,5607.0,-138.0,166.0
143,337,0.22,-0.14,0.14,3.932,-0.146,0.177,35.386358661758564,0.6543897445055222,0.7549023240622361,5353.0,-92.0,115.0
144,338,0.28,-0.101,0.101,3.615,-0.006999999999999999,0.006999999999999999,18.779937113729652,3.0860434980014464,10.812728759307607,4991.0,-75.0,75.0
145,339,-0.07,-0.101,0.101,3.443,-0.013999999999999999,0.013999999999999999,20.71385756282929,5.3857404351903035,10.099754904496272,5055.0,-75.0,75.0
146,340,-0.22,-0.3,0.24,4.374,-0.306,0.078,12.817741069615064,0.06319297131034673,0.0625473625764883,6387.0,-221.0,162.0
147,341,-0.08,-0.3,0.24,4.095,-0.265,0.252,18.436150599117543,0.10198126957977749,0.08738928813922087,6279.0,-215.0,171.0
148,343,-0.05,-0.101,0.101,4.09,-0.019,0.019,29.481732113181728,0.4063822520323015,0.4021288185580296,5828.0,-100.0,100.0
149,344,-0.21,-0.162,0.162,2.99,-0.016,0.016,23.78624374783936,0.25270116773912576,0.2534100651395548,5015.0,-97.0,97.0
150,345,0.34,-0.16,0.1,4.236000000000001,-0.047,0.049,34.93461948807415,0.3483773844834275,0.34810602732694207,5640.0,-110.0,99.0
151,346,,,,,,,15.541936414649681,0.11859375972012565,0.08834159558089993,,,
152,348,0.26,-0.14,0.14,4.492,-0.027000000000000003,0.067,35.94367503690481,0.6602636840829703,0.8196164277685867,4938.0,-95.0,102.0
153,349,0.08,-0.28,0.18,4.445,-0.299,0.055999999999999994,18.596720692964084,3.2430821718236498,6.603398642226331,5923.0,-193.0,161.0
154,350,-0.07,-0.101,0.101,3.3310000000000004,-0.008,0.008,20.781789474594337,0.37908053640878947,0.4127279830084163,4995.0,-78.0,78.0
155,351,-0.12,-0.3,0.22,4.423,-0.299,0.061,17.936230560591163,3.7309596145600263,1.951128269200737,6150.0,-193.0,151.0
156,352,-0.2,-0.14,0.14,4.343,-0.128,0.11800000000000001,13.172272240828038,4.174273795586702,17.125239486238,5855.0,-114.0,111.0
157,355,0.56,-0.3,0.3,4.455,-0.835,0.105,10.801255204727582,0.1433702020105514,0.13949285563739267,4910.0,-131.0,157.0
158,356,0.07,-0.15,0.13,4.544,-0.127,0.011000000000000001,21.401894002453012,3.9248555760056902,13.191036963647122,5691.0,-115.0,104.0
159,360,0.21,-0.15,0.11,4.546,-0.10300000000000001,0.013999999999999999,29.120043083823383,11.633056481679436,9.495858979610091,5569.0,-116.0,90.0
160,361,-0.1,-0.14,0.16,4.357,-0.132,0.098,23.77247862185277,0.1705757331220532,0.16152734611824826,5897.0,-120.0,115.0
161,364,-0.3,-0.14,0.16,4.349,-0.133,0.11599999999999999,25.34329475257874,2.4192799050143137,1.6694574332424708,5934.0,-117.0,113.0
162,365,-0.24,-0.14,0.16,4.604,-0.016,0.033,16.06164893876781,1.8838227300442174,4.902375895107372,4616.0,-90.0,95.0
163,367,-0.2,-0.101,0.101,4.293,-0.01,0.01,16.28377187544182,2.388499240265036,2.3650108745569476,6104.0,-74.0,74.0
164,369,0.21,-0.17,0.07,4.473,-0.161,0.023,8.21000011594369,0.11716994950152326,0.12428711465263476,5977.0,-121.0,106.0
165,370,0.04,-0.16,0.16,4.61,-0.04,0.013999999999999999,23.229538376727753,3.1107916105498816,3.929186511017946,4684.0,-90.0,98.0
166,371,-0.08,-0.26,0.32,4.511,-0.265,0.071,20.038462719099293,1.3170063124053826,1.2832586640318162,5106.0,-157.0,207.0
167,372,0.21,-0.19,0.07,4.459,-0.135,0.025,11.973106099349739,0.054853007724135594,0.055451069812788134,6028.0,-138.0,96.0
168,373,0.17,-0.101,0.101,4.186,-0.012,0.012,21.74003051453548,0.3313537402120019,0.3482076595423145,6173.0,-93.0,93.0
169,374,-0.38,-0.14,0.16,4.5969999999999995,-0.019,0.042,51.39800650624224,5.787610412490466,38.38538214365968,4827.0,-100.0,92.0
170,375,-0.03,-0.101,0.101,3.966,-0.012,0.012,20.373694035739167,1.6365762102465027,1.6091615651389652,6081.0,-75.0,75.0
171,377,0.16,-0.24,0.22,4.519,-0.201,0.049,16.797134504998894,0.13668169415998932,0.13269561088016602,5219.0,-160.0,209.0
172,379,0.21,-0.21,0.09,4.428999999999999,-0.11800000000000001,0.031,25.793993655607196,9.805477167068954,3.715978482487138,6173.0,-132.0,72.0
173,384,0.32,-0.18,0.08,4.365,-0.16899999999999998,0.07,23.23905521865182,1.7917146136786535,1.9806673081129418,5862.0,-138.0,80.0
174,385,-0.22,-0.26,0.36,4.493,-0.309,0.083,19.353456315410504,1.1821603628392268,10.399660259097232,5302.0,-137.0,169.0
175,386,,,,,,,14.393743810999492,0.15404295777295474,0.1624761390832461,,,
176,387,-0.46,-0.3,0.26,4.3,-0.249,0.132,20.652382353341846,0.10653825504840597,0.09506845406394504,6432.0,-202.0,161.0
177,388,0.2,-0.16,0.1,4.3180000000000005,-0.142,0.10099999999999999,38.48372831085521,6.936583919426006,6.520485568953475,5853.0,-134.0,95.0
178,392,-0.34,-0.3,0.2,4.408,-0.297,0.057,25.536927285359276,3.1656930839156807,3.1221502378693415,6543.0,-206.0,160.0
179,393,0.08,-0.26,0.26,4.447,-0.465,0.10400000000000001,24.182418657169134,5.038889800695973,25.43700500968274,5211.0,-158.0,201.0
180,399,0.14,-0.28,0.18,4.132,-0.266,0.228,7.957826317324059,0.10064844431227726,0.1082041165334573,6047.0,-220.0,176.0
181,401,-0.12,-0.28,0.26,4.363,-0.25,0.114,18.832445292934562,1.375614123782956,5.013879574072611,5900.0,-188.0,173.0
182,403,-0.02,-0.14,0.14,4.3580000000000005,-0.133,0.10300000000000001,20.88606636219181,2.2487928759997544,1.9762042442381578,5757.0,-112.0,112.0
183,408,-0.1,-0.28,0.24,4.439,-0.272,0.069,17.87433203465946,0.13239301360475508,0.13252826777018,5902.0,-168.0,155.0
184,409,-0.18,-0.28,0.26,4.507,-0.294,0.044000000000000004,13.809199978136746,0.9500494569050844,6.727782904315845,5866.0,-165.0,158.0
185,415,0.16,-0.28,0.18,4.15,-0.252,0.221,29.068321044785392,7.997334023132332,11.19978902542644,5903.0,-180.0,165.0
186,416,0.12,-0.16,0.14,4.586,-0.053,0.013999999999999999,16.719785293065335,1.4138074532784906,1.598740897584193,4987.0,-102.0,93.0
187,427,-0.18,-0.26,0.28,4.515,-0.28300000000000003,0.046,26.317274043645213,0.34107213901394573,0.3465438618074117,5700.0,-154.0,167.0
188,431,-0.38,-0.3,0.34,4.641,-0.10099999999999999,0.027999999999999997,30.27690022692064,0.4176767393422267,0.47675070517900053,5208.0,-130.0,160.0
189,433,-0.26,-0.32,0.22,4.458,-0.29600000000000004,0.048,23.512913862025847,5.7359391372507815,14.930886740895119,6305.0,-201.0,155.0
190,435,-0.82,-0.28,0.3,4.4110000000000005,-0.263,0.11800000000000001,35.92254632454726,3.526370016474722,3.5157292746729567,6212.0,-166.0,159.0
191,439,0.21,-0.35,0.15,4.415,-0.302,0.053,36.73477851581253,18.577726592056457,0.9599346291611326,6194.0,-217.0,155.0
192,440,-0.32,-0.3,0.24,4.453,-0.316,0.048,34.96178269336065,9.74857664578596,3.354388387238643,6372.0,-214.0,158.0
193,442,-0.46,-0.3,0.32,3.833,-0.159,0.414,20.963214470413114,2.308375984552871,4.1229681320964495,6340.0,-229.0,203.0
194,444,-0.2,-0.3,0.34,4.635,-0.066,0.034,16.07850526775337,0.723590777494227,1.5417646861145506,4769.0,-160.0,180.0
195,456,-0.18,-0.3,0.25,4.409,-0.27,0.077,23.324012550865866,11.597786950177511,12.058138659239816,6070.0,-177.0,147.0
196,457,-0.32,-0.32,0.24,4.42,-0.293,0.064,28.560917968624864,0.20630059164338732,0.20384045866334688,6334.0,-202.0,159.0
197,465,-0.14,-0.3,0.24,4.421,-0.276,0.07200000000000001,25.606099154058054,10.973460778882163,15.032271558586398,6028.0,-196.0,161.0
198,466,-0.3,-0.12,0.18,4.399,-0.134,0.113,14.874932215411263,0.06270191930795299,0.06615676173367468,5637.0,-92.0,116.0
199,475,-0.26,-0.3,0.28,4.316,-0.26,0.131,17.4703679814159,1.088117514353371,9.237584833971859,6174.0,-180.0,158.0
200,479,0.22,-0.15,0.1,4.3,-0.14300000000000002,0.106,27.179618909145752,8.532326894981033,4.288989606489558,5849.0,-126.0,99.0
201,505,0.1,-0.109,0.109,4.047,-0.013999999999999999,0.013999999999999999,25.588971582077335,0.1635310474053,0.16483847165351762,6260.0,-116.0,116.0
202,508,-0.08,-0.26,0.32,4.5360000000000005,-0.612,0.06,18.073861446054913,2.7389828495230564,14.945471875726362,4962.0,-130.0,159.0
203,509,-0.64,-0.26,0.34,4.492,-0.292,0.08900000000000001,21.997360498402877,0.1654625923829478,0.16652867558039475,5738.0,-147.0,183.0
204,510,0.36,-0.15,0.08,4.533,-0.11699999999999999,0.018000000000000002,23.336931470720423,0.28730815353114636,0.2967987011701432,5497.0,-116.0,85.0
205,517,0.22,-0.2,0.14,4.2410000000000005,-0.18100000000000002,0.095,18.686661702898547,0.131997572711807,0.12815573666330593,6287.0,-153.0,106.0
206,518,0.32,-0.14,0.1,4.59,-0.040999999999999995,0.011000000000000001,24.952097217435572,3.182735862189073,2.8309799238080906,4777.0,-91.0,93.0
207,534,-0.28,-0.3,0.28,4.417,-0.263,0.081,16.52696055651235,1.3449984959295342,20.40002848899327,6065.0,-180.0,155.0
208,543,-0.4,-0.28,0.36,4.598,-0.11900000000000001,0.039,34.77013300458358,4.339374973646134,4.007506341991899,5272.0,-167.0,215.0
209,548,-0.06,-0.12,0.16,4.371,-0.125,0.114,17.500571746319743,0.7355052809285958,0.8568661866441865,5565.0,-88.0,111.0
210,550,0.0,-0.3,0.2,4.455,-0.299,0.045,22.48937965629324,0.2257963217718988,0.2426765030336817,6109.0,-210.0,162.0
211,555,-0.08,-0.28,0.32,4.4719999999999995,-0.6729999999999999,0.09300000000000001,15.849884241534781,1.092117547049467,2.788012942601121,5238.0,-145.0,175.0
212,561,-0.4,-0.26,0.32,4.4830000000000005,-0.275,0.076,16.3526568600048,1.778892806068292,4.41006588181277,5724.0,-148.0,182.0
213,564,-0.24,-0.28,0.34,4.621,-0.09300000000000001,0.028999999999999998,28.19827744258638,7.342495613527134,9.878197801582694,5100.0,-138.0,153.0
214,568,-0.24,-0.28,0.28,4.532,-0.29100000000000004,0.033,30.921091307399173,10.516206620594854,5.672426921114479,5938.0,-177.0,166.0
215,569,-0.04,-0.14,0.14,4.203,-0.10400000000000001,0.132,31.685373341171015,0.8166878571297431,0.7077376034453948,5692.0,-97.0,104.0
216,572,-0.06,-0.36,0.22,4.375,-0.281,0.069,19.244236624551398,3.2659534484434634,5.688581608704965,6475.0,-224.0,144.0
217,573,-0.22,-0.14,0.14,4.484,-0.142,0.037000000000000005,33.085804831336155,12.317399899400943,8.909553373232967,5964.0,-126.0,109.0
218,574,-0.58,-0.3,0.34,4.662,-0.084,0.028999999999999998,35.707075047487976,14.226528560582992,8.01104838671106,5094.0,-134.0,149.0
219,577,-0.26,-0.24,0.33,4.31,-0.248,0.19399999999999998,22.275265197399612,3.37224568878451,6.275638994713201,5642.0,-134.0,159.0
220,579,0.2,-0.26,0.18,4.0489999999999995,-0.21,0.302,31.10952588320714,0.3798868553309269,0.34507250646651144,5659.0,-160.0,167.0
221,584,-0.46,-0.28,0.28,4.562,-0.28300000000000003,0.031,21.276141052534108,8.252394631913706,11.443471654716475,5973.0,-160.0,148.0
222,590,0.04,-0.101,0.101,4.132,-0.015,0.015,13.633510615966106,0.30890298017569506,0.31525576630171237,6099.0,-75.0,75.0
223,598,-0.14,-0.3,0.24,4.41,-0.28800000000000003,0.07200000000000001,26.41750348764087,0.1900398300876418,0.19333242251874339,6122.0,-214.0,168.0
224,600,-0.2,-0.26,0.34,3.949,-0.298,0.442,32.07715553059555,0.40869706054440513,0.32241160805357794,5537.0,-140.0,169.0
225,611,-0.07,-0.101,0.101,4.132,-0.027000000000000003,0.027000000000000003,10.395611945976928,4.9507281346087995,0.27925234931027987,5904.0,-85.0,85.0
226,612,-0.04,-0.14,0.16,4.388,-0.126,0.107,29.891433096679535,11.323205663228421,1.6427601436397197,5547.0,-91.0,109.0
227,620,0.48,-0.26,0.08,4.428999999999999,-0.6459999999999999,0.11900000000000001,8.254366530632968,0.03189816540954382,0.033051336796608766,5029.0,-166.0,214.0
228,623,-0.02,-0.28,0.23,4.545,-0.28800000000000003,0.027000000000000003,21.699317146498853,1.9555202752486345,2.9731661467813986,5695.0,-155.0,164.0
229,626,0.0,-0.26,0.26,4.581,-0.204,0.024,37.58957839489137,9.774899299032615,9.339373882575515,5355.0,-138.0,171.0
230,627,-0.5,-0.28,0.28,4.5680000000000005,-0.32,0.027000000000000003,13.058908472552368,0.1781982577112302,0.24607956228963346,6068.0,-170.0,155.0
231,628,0.04,-0.101,0.101,3.428,-0.022000000000000002,0.022000000000000002,17.376687706505592,3.6511982047289138,11.911835090885194,4992.0,-75.0,75.0
232,629,-0.02,-0.32,0.2,4.382,-0.33799999999999997,0.075,10.441063940273619,2.8246543912307995,3.944939146771274,6214.0,-199.0,155.0
233,632,-0.14,-0.26,0.28,4.561,-0.218,0.028999999999999998,21.77022167791181,0.18038408813098172,0.23332788888870226,5614.0,-142.0,147.0
234,635,-0.06,-0.14,0.14,4.32,-0.115,0.126,8.895604117026886,0.04455124176956815,0.04723489374482348,5718.0,-101.0,111.0
235,638,-0.06,-0.32,0.2,4.471,-0.278,0.045,18.142288591581227,0.19579951250818795,0.20826696574315662,6092.0,-179.0,139.0
236,639,0.02,-0.24,0.24,4.437,-0.251,0.09,8.64958938189744,0.7183947482491773,1.1973655555561198,5523.0,-143.0,170.0
237,640,-0.06,-0.3,0.22,4.485,-0.299,0.043,15.032378998037629,0.5540041955795267,1.1765702548408186,6032.0,-185.0,147.0
238,644,0.07,-0.29,0.17,4.476,-0.32799999999999996,0.042,8.912302493286472,0.042231775034316854,0.044237316447260255,6063.0,-228.0,162.0
239,645,0.14,-0.26,0.24,4.004,-0.35200000000000004,0.511,20.83959494118331,4.6531318930958925,13.31752828632035,5192.0,-148.0,182.0
240,649,-0.02,-0.28,0.26,3.924,-0.415,0.632,23.477323307506595,2.539730128102491,3.3142987622193694,5108.0,-143.0,145.0
241,650,0.07,-0.27,0.27,4.4719999999999995,-0.629,0.091,14.299677759010336,1.1639636825306692,1.3183578897871513,5141.0,-142.0,170.0
242,654,0.1,-0.28,0.2,4.283,-0.24100000000000002,0.162,19.12348855926804,0.23141328080763657,0.24495925295475374,5790.0,-191.0,181.0
243,655,-0.16,-0.32,0.23,4.263,-0.314,0.122,10.402918370868907,1.4401970337017236,8.159950619325592,6616.0,-264.0,150.0
244,657,-2.5,-0.3,0.3,4.777,-0.027000000000000003,0.04,16.162055740036593,1.3100855251563104,1.8156769620014934,4932.0,-148.0,145.0
245,658,0.07,-0.35,0.17,4.4110000000000005,-0.371,0.054000000000000006,15.23015829162308,0.09103948838103015,0.09414937089761821,6343.0,-240.0,150.0
246,659,-0.56,-0.28,0.36,3.904,-0.395,0.622,7.543981568157502,0.32187363033689387,5.928169136075322,5476.0,-172.0,183.0
247,660,-0.4,-0.26,0.36,4.544,-0.7020000000000001,0.07,29.85097133290212,10.734268596703522,6.651101077920764,5180.0,-131.0,159.0
248,661,-0.08,-0.14,0.15,4.421,-0.151,0.069,16.823255406605817,0.1850110202221913,0.19551831458350222,5827.0,-119.0,111.0
249,662,-0.7,-0.26,0.36,4.478,-0.317,0.106,22.005888395434688,3.8440487828743173,4.79527130490078,5709.0,-137.0,177.0
250,664,0.02,-0.26,0.22,4.546,-0.294,0.025,31.148919591992048,6.377485811170249,1.1145292449031032,5650.0,-155.0,155.0
251,665,0.16,-0.12,0.14,4.505,-0.141,0.038,15.925908598848036,0.19879364400109978,0.213269018762972,5451.0,-101.0,101.0
252,666,0.14,-0.34,0.16,4.397,-0.33299999999999996,0.062,28.320176665166755,0.29718053522758225,0.3150177443527227,6215.0,-202.0,153.0
253,671,0.12,-0.26,0.24,4.498,-0.853,0.075,11.242892481399062,0.5303106940856122,0.740504198273932,5006.0,-129.0,150.0
254,672,-0.06,-0.3,0.22,4.448,-0.32799999999999996,0.048,27.260605987713408,5.745451100961777,0.9333294222232276,6184.0,-238.0,173.0
255,673,-0.02,-0.16,0.1,4.38,-0.125,0.06,4.894052114974052,0.03507574778188616,0.037308063887602216,6129.0,-128.0,88.0
256,674,-0.24,-0.3,0.24,4.44,-0.306,0.053,15.61804783511132,1.1597010325781092,1.3213220485233492,6264.0,-191.0,154.0
257,678,-0.34,-0.26,0.3,4.56,-0.258,0.027999999999999997,13.793757013875982,0.04936253195621987,0.05161440920849181,5897.0,-152.0,158.0
258,679,-0.14,-0.3,0.26,4.079,-0.252,0.265,21.598946706004067,0.26616882765654637,0.3008870378353592,6260.0,-230.0,190.0
259,680,-0.14,-0.28,0.22,4.507,-0.27399999999999997,0.038,33.20293904063099,7.34397531960775,8.523570078899716,6003.0,-179.0,148.0
260,682,-0.4,-0.28,0.28,4.5360000000000005,-0.308,0.034,30.096061559201196,0.8173325282563972,0.5436890371594103,6029.0,-165.0,153.0
261,683,-0.04,-0.34,0.22,4.373,-0.342,0.068,16.623606139293507,0.12167668304245893,0.13510602230527624,6466.0,-239.0,150.0
262,684,-0.5,-0.26,0.32,4.498,-0.284,0.071,21.932534266745996,3.436323301486027,2.973943116371263,5804.0,-167.0,192.0
263,685,0.48,-0.2,0.08,4.421,-0.159,0.051,16.61165196542354,7.983917979836228,2.0744028604360416,5649.0,-129.0,98.0
264,686,0.02,-0.26,0.24,4.1610000000000005,-0.21899999999999997,0.251,18.79258361250039,5.389039351955043,17.634337804470935,5650.0,-146.0,159.0
265,687,-0.06,-0.26,0.3,4.035,-0.324,0.445,18.339315684762134,0.08948812721712684,0.08890668129867407,5396.0,-149.0,169.0
266,688,-0.18,-0.28,0.26,4.541,-0.315,0.028999999999999998,25.272965049391075,1.350939644712735,1.143069661457666,5861.0,-159.0,154.0
267,689,-0.3,-0.32,0.22,4.456,-0.307,0.049,20.219219485503878,1.9406621879188677,4.376637985050625,6345.0,-199.0,153.0
268,691,-0.18,-0.34,0.24,4.277,-0.335,0.10099999999999999,30.84292857237964,8.153356462360623,12.290941626263319,6711.0,-226.0,148.0
269,692,0.28,-0.24,0.14,4.194,-0.222,0.223,27.552804040038016,4.691218587524411,4.75706754035858,5579.0,-150.0,161.0
270,693,-0.16,-0.26,0.32,3.884,-0.371,0.6890000000000001,8.08608124587352,0.7430936460929596,1.154924237230139,5129.0,-132.0,148.0
271,694,0.07,-0.29,0.19,4.476,-0.335,0.038,23.14985778583738,0.20981770224273433,0.23043355994557757,6063.0,-201.0,148.0
272,695,0.07,-0.23,0.25,4.035,-0.27699999999999997,0.36700000000000005,19.654250101494064,1.7910524251481945,2.002229013950018,5477.0,-135.0,170.0
273,697,0.07,-0.27,0.21,4.4319999999999995,-0.267,0.076,26.93173938101373,5.559095146656055,3.8504141671086956,5733.0,-165.0,157.0
274,700,-0.1,-0.28,0.24,4.375,-0.266,0.1,19.487603425062943,1.7416249152302932,1.1676813142976812,5977.0,-213.0,177.0
275,701,0.21,-0.101,0.101,3.804,-0.011000000000000001,0.011000000000000001,29.902971428563852,12.71805500614678,8.30412005866225,5844.0,-75.0,75.0
276,703,0.08,-0.101,0.101,4.498,-0.009000000000000001,0.009000000000000001,5.26972312752685,0.1669343218532484,0.16869110631260575,5460.0,-75.0,75.0
277,704,0.12,-0.3,0.16,4.418,-0.326,0.055999999999999994,20.421412754083164,0.26512411652080203,0.39661068760840834,6085.0,-199.0,138.0
278,707,0.02,-0.14,0.16,4.125,-0.09699999999999999,0.155,21.992347569375973,2.580826811966645,4.075866516072356,5684.0,-102.0,108.0
279,708,-0.02,-0.28,0.23,4.467,-0.281,0.057999999999999996,10.446399107697633,0.18130398992058794,0.1856246005348119,5798.0,-163.0,151.0
280,709,-0.08,-0.3,0.22,4.4110000000000005,-0.29600000000000004,0.067,22.269472804602437,2.349234417269127,3.8914927869458396,6086.0,-184.0,143.0
281,710,-0.3,-0.3,0.26,4.488,-0.263,0.044000000000000004,31.420201969886314,6.515478245127632,4.9358692228674315,6215.0,-181.0,152.0
282,711,-0.12,-0.3,0.2,4.462,-0.249,0.046,17.608027772971127,3.944297942941388,5.496449807428085,6177.0,-189.0,139.0
283,712,-0.02,-0.28,0.23,4.538,-0.307,0.027000000000000003,27.749152488905615,11.608572481070418,0.7495239278268429,5734.0,-149.0,153.0
284,714,-0.06,-0.3,0.2,4.448,-0.305,0.042,27.701134364968652,0.24659494294535023,0.23157958116648203,6184.0,-178.0,154.0
285,717,-0.32,-0.26,0.32,3.8169999999999997,-0.23399999999999999,0.469,24.938024070503424,4.442633290515957,5.646486725003001,5779.0,-153.0,167.0
286,718,-0.07,-0.101,0.101,4.015,-0.031,0.031,17.730455623436583,0.18991251108723617,0.17120624305950471,5923.0,-77.0,77.0
287,719,-0.54,-0.24,0.32,4.447,-0.27399999999999997,0.10400000000000001,30.788191822249765,0.32945509651941407,0.3704716408517861,5830.0,-143.0,166.0
288,720,-0.46,-0.3,0.2,4.29,-0.276,0.107,9.6276470897444,0.0436498019346967,0.041982890647670246,6784.0,-230.0,166.0
289,721,-0.08,-0.24,0.29,4.54,-0.966,0.059000000000000004,15.993294221501905,6.612182637967269,14.467306552234586,4936.0,-114.0,140.0
290,722,0.02,-0.36,0.19,4.369,-0.331,0.07400000000000001,16.25637682867253,3.2731037296702166,1.8312555750052972,6395.0,-237.0,142.0
291,723,0.07,-0.31,0.17,4.466,-0.324,0.040999999999999995,11.050866565371956,0.04634285821165207,0.04752356297693616,6108.0,-230.0,163.0
292,730,-0.4,-0.26,0.36,4.44,-0.308,0.11900000000000001,17.8206973039321,7.11167132166946,11.592760236372278,5555.0,-133.0,171.0
293,732,-0.04,-0.32,0.2,4.458,-0.307,0.045,33.349490626400325,9.885884257239635,4.689458034402477,6126.0,-192.0,144.0
294,733,0.3,-0.16,0.1,4.4319999999999995,-0.052000000000000005,0.039,22.053323838165753,0.20698433636413682,0.21253736648860766,5624.0,-114.0,88.0
295,757,0.36,-0.26,0.1,4.007,-0.375,0.526,17.619793857100667,0.6813136705894074,15.282002134167996,5064.0,-148.0,185.0
296,759,0.48,-0.3,0.08,4.065,-0.212,0.249,18.855868235326234,2.063249316881116,4.213144935756645,5903.0,-206.0,175.0
297,760,0.0,-0.26,0.3,4.498,-0.6629999999999999,0.076,21.692653494778774,1.9672543944524428,2.056441273549769,5085.0,-131.0,165.0
298,771,-0.24,-0.28,0.28,4.485,-0.284,0.054000000000000006,31.891961390545,3.9071491027147474,7.011311817402486,5953.0,-175.0,158.0
299,806,0.2,-0.26,0.2,3.947,-0.395,0.605,16.19588309471927,0.16362746950719043,0.16653310399559018,5017.0,-136.0,152.0
300,825,0.07,-0.37,0.17,4.4110000000000005,-0.37799999999999995,0.054000000000000006,16.265315069065373,4.413062099655233,8.70078993177298,6343.0,-235.0,150.0
301,834,-0.16,-0.3,0.26,3.98,-0.205,0.318,14.066006093355128,1.3821845131451038,4.288776101829004,6292.0,-222.0,180.0
302,835,-0.18,-0.3,0.24,4.349,-0.31,0.095,24.03703372419016,5.581102282627132,12.192855996138235,6277.0,-187.0,152.0
303,841,0.14,-0.28,0.18,4.407,-0.293,0.077,15.088238839010192,0.08217041915641232,0.08314840856754735,5881.0,-212.0,178.0
304,853,-0.36,-0.32,0.26,4.399,-0.272,0.081,15.805974753087261,0.1319505688945828,0.14049978855116585,6258.0,-192.0,163.0
305,857,0.06,-0.24,0.22,4.368,-0.237,0.128,26.26876928124438,0.2814306315049109,0.3052620624714386,5568.0,-136.0,154.0
306,864,0.08,-0.14,0.1,4.315,-0.138,0.087,37.20994203351873,3.726623421202234,4.175034585012156,6071.0,-134.0,91.0
307,869,-0.2,-0.3,0.24,4.321000000000001,-0.33,0.099,19.557314065237996,0.1093967663272366,0.11996719644952947,6419.0,-207.0,157.0
308,874,0.56,-0.3,0.3,3.9389999999999996,-0.46,0.617,23.187743002818387,0.18757114837783107,0.2022535381131334,4854.0,-109.0,130.0
309,880,0.04,-0.28,0.22,4.336,-0.24,0.132,20.40868505436211,1.1796909505233728,5.577248845235985,5780.0,-166.0,156.0
310,889,-0.58,-0.3,0.36,4.624,-0.106,0.034,19.493700178503623,0.18338651543398043,0.18438305819327994,5408.0,-146.0,169.0
311,896,-0.28,-0.3,0.26,4.336,-0.28600000000000003,0.10800000000000001,25.33313503398987,0.1683491798954293,0.1679056418154552,6287.0,-184.0,150.0
312,907,-0.16,-0.28,0.34,4.603,-0.12,0.028999999999999998,19.907907941928453,4.745611859970998,10.706614148426578,5238.0,-136.0,157.0
313,918,-0.46,-0.28,0.38,4.471,-0.61,0.107,17.8731285707713,0.09793384731032972,0.0977669650843822,5496.0,-157.0,177.0
314,934,-0.46,-0.3,0.3,4.23,-0.223,0.198,25.052201899246352,10.880999617010328,9.476676348429681,6192.0,-179.0,161.0
315,935,-0.06,-0.3,0.22,4.211,-0.312,0.17800000000000002,9.164866695245241,2.0011935320327305,4.6982035779295686,6277.0,-194.0,150.0
316,939,-0.06,-0.16,0.12,4.377,-0.125,0.062,14.921307113039795,0.3350459708535194,0.3928905858419416,6167.0,-132.0,88.0
317,941,-0.04,-0.36,0.25,4.22,-0.354,0.11699999999999999,21.778228270101152,0.1374750162055527,0.1687521675639303,6749.0,-245.0,152.0
318,954,-0.16,-0.26,0.26,4.548,-0.298,0.03,14.427715663914165,2.776235849640978,4.957008989581572,5735.0,-149.0,163.0
319,974,0.2,-0.26,0.2,4.505,-0.648,0.071,24.370932954875215,2.0553519814965924,1.8082274543683212,4922.0,-151.0,195.0
320,975,-0.08,-0.32,0.22,4.256,-0.326,0.14,12.576462406290748,0.12607957441985995,0.13544115370098453,6398.0,-230.0,149.0
321,981,0.07,-0.15,0.15,4.607,-0.042,0.013999999999999999,2.9330248124813165,0.32757748627618843,2.3134002265030134,4722.0,-97.0,91.0
322,986,-0.22,-0.32,0.2,4.393,-0.295,0.065,18.893444179998433,0.11404401869650727,0.1004387670754987,6444.0,-204.0,141.0
323,987,-0.04,-0.26,0.3,4.5,-0.21600000000000003,0.07,20.364921836009245,0.13632952617906824,0.148702542217503,5211.0,-137.0,176.0
324,988,-0.3,-0.14,0.16,4.349,-0.133,0.115,12.546030911826307,0.0667908313672978,0.06458432852983442,5934.0,-116.0,114.0
325,991,-0.2,-0.32,0.24,4.4719999999999995,-0.307,0.047,20.5561286577256,1.3809758300231998,8.132360104038707,6201.0,-191.0,153.0
326,1001,-0.18,-0.32,0.22,4.449,-0.32,0.046,11.712874698685805,0.37269711729244115,0.41884192370027584,6277.0,-193.0,158.0
327,1002,-0.48,-0.28,0.36,4.577,-0.21100000000000002,0.044000000000000004,24.624608811722737,3.676068343950181,4.421089980807231,5501.0,-179.0,219.0
328,1010,0.0,-0.34,0.22,4.368,-0.418,0.064,10.067696037477898,0.19910122955348797,0.2169253208445472,6452.0,-213.0,176.0
329,1019,-0.12,-0.3,0.24,4.4239999999999995,-0.28300000000000003,0.068,7.967315621714979,2.595862601435341,1.85288289152445,6052.0,-201.0,162.0
330,1032,0.16,-0.14,0.08,4.303,-0.14,0.099,3.2910177345953384,0.03695442277228356,0.03668782565377349,5971.0,-125.0,104.0
331,1050,-0.28,-0.3,0.26,3.9160000000000004,-0.177,0.319,30.69143722254666,0.26116109994276115,0.2672910135536313,6550.0,-247.0,185.0
332,1052,-0.22,-0.14,0.16,4.603,-0.09300000000000001,0.013999999999999999,8.397145775408534,0.3732550658283298,1.0507476271113525,5324.0,,111.0
333,1060,-0.16,-0.16,0.16,4.354,-0.134,0.10400000000000001,7.73540495576318,0.9937123288589325,0.5656001447348427,5906.0,-125.0,108.0
334,1069,-0.3,-0.32,0.2,4.44,-0.29600000000000004,0.051,21.54371614638046,0.6728359099762855,0.7132177001211417,6412.0,-209.0,156.0
335,1089,-0.54,-0.3,0.34,4.662,-0.10099999999999999,0.026000000000000002,12.911801609221843,1.7632744275432675,8.2312900571084,5196.0,-127.0,161.0
336,1102,0.22,-0.24,0.2,4.508,-0.188,0.054000000000000006,7.747643214845262,0.34511414416335207,0.5123739905468838,5203.0,-134.0,171.0
337,1113,0.2,-0.26,0.2,4.445,-0.636,0.10400000000000001,11.38528367935576,1.7364741643486372,2.5207207644866827,5146.0,-147.0,175.0
338,1115,-0.2,-0.3,0.24,4.496,-0.262,0.044000000000000004,18.242055090544596,3.020980150695472,3.1741237952288976,6103.0,-186.0,143.0
339,1116,-0.22,-0.3,0.26,4.508,-0.285,0.040999999999999995,20.275996260190496,2.7859011109538443,3.2649885628861846,6038.0,-179.0,144.0
340,1117,-0.5,-0.3,0.28,4.487,-0.284,0.055999999999999994,10.061675281847812,0.9158389781003908,1.1562732787669283,6167.0,-184.0,162.0
341,1118,0.16,-0.26,0.22,4.556,-0.149,0.027999999999999997,20.578620668211283,1.2636952086854336,1.1107387826802189,5178.0,-136.0,172.0
342,1120,-0.12,-0.3,0.22,4.486000000000001,-0.285,0.045,4.76779336140498,0.033547123102598775,0.01971905814629693,6075.0,-200.0,151.0
343,1127,0.02,-0.38,0.2,4.2139999999999995,-0.379,0.12,16.742230559663454,2.571520356630238,4.185630615598615,6735.0,-263.0,158.0
344,1128,-0.3,-0.3,0.3,4.302,-0.23,0.155,27.841602280133138,4.209025210309509,6.137570047763283,6063.0,-176.0,158.0
345,1145,-0.06,-0.26,0.3,4.592,-0.16399999999999998,0.025,13.102343140597274,0.24074986078928262,17.27972134065294,5285.0,-138.0,169.0
346,1148,0.29,-0.162,0.162,2.9360000000000004,-0.013000000000000001,0.013000000000000001,11.066068312436364,0.21499213484969815,0.23337677765738896,4605.0,-97.0,97.0
347,1150,-0.12,-0.28,0.26,4.33,-0.244,0.135,33.106022194046474,0.4822909531209518,0.5086221809849931,5915.0,-198.0,185.0
348,1151,-0.06,-0.3,0.22,4.364,-0.344,0.081,21.632644726396506,2.3987705951655514,3.228177624968712,6273.0,-200.0,152.0
349,1161,-0.24,-0.28,0.34,4.624,-0.095,0.027999999999999997,13.818026168148263,4.207266440435214,4.59563081469028,5120.0,-133.0,154.0
350,1162,0.1,-0.14,0.12,4.2669999999999995,-0.12,0.124,15.05381830628836,1.9880807152977056,4.575521326939583,5831.0,-127.0,104.0
351,1165,0.02,-0.34,0.19,4.239,-0.326,0.151,23.78962256694961,2.048427839144221,3.1834419914485217,6344.0,-202.0,144.0
352,1168,0.1,-0.14,0.11,4.223,-0.151,0.128,17.108274216746388,1.5096807456367536,3.6375196114659047,6047.0,-132.0,98.0
353,1169,-0.14,-0.3,0.22,4.327,-0.326,0.10099999999999999,17.18779003819727,0.8148441075125916,1.2829161507374174,6327.0,-206.0,156.0
354,1175,-0.2,-0.26,0.34,4.413,-0.402,0.128,16.12929566801259,1.8383591209115107,10.30523424949779,5470.0,-145.0,174.0
355,1198,-0.22,-0.26,0.34,4.445,-0.287,0.107,11.45019189891863,2.635769947064958,10.190490673383982,5451.0,-147.0,182.0
356,1199,0.21,-0.31,0.15,4.474,-0.317,0.042,32.68135125149638,0.3846388843381163,0.4440223046981586,5934.0,-194.0,157.0
357,1206,-0.3,-0.32,0.26,4.453,-0.29100000000000004,0.055999999999999994,28.33374143231989,9.59648566490273,11.365413013779133,6204.0,-182.0,153.0
358,1208,-0.32,-0.24,0.36,4.395,-0.275,0.141,22.57704378534107,8.863112163924136,4.464870556905911,5594.0,-141.0,180.0
359,1209,-0.12,-0.26,0.3,4.558,-0.25,0.03,6.776635351142097,0.45896757841570235,1.0019820851807326,5573.0,-140.0,149.0
360,1215,-0.28,-0.26,0.3,4.543,-0.297,0.035,24.662999230995666,5.358287541598109,15.620367164418795,5783.0,-145.0,157.0
361,1216,-0.06,-0.28,0.3,4.598,-0.08199999999999999,0.031,21.289208411264788,6.4205243365003,1.1323527208766677,5003.0,-134.0,160.0
362,1218,-0.18,-0.26,0.36,4.484,-0.636,0.08800000000000001,35.08836193284943,6.921877477617578,6.819601015823743,5266.0,-141.0,176.0
363,1220,-0.5,-0.28,0.28,4.563,-0.319,0.027000000000000003,22.46097091347228,2.3018832410925256,3.52104679223784,6081.0,-164.0,153.0
364,1222,-0.1,-0.3,0.22,4.1930000000000005,-0.308,0.18600000000000003,2.3222362421951592,1.5565698414570237,4.151392046730964,6331.0,-195.0,144.0
365,1230,-0.14,-0.14,0.14,4.367,-0.134,0.077,15.101040990702451,5.103722614137427,6.55632408322311,6086.0,-124.0,104.0
366,1239,-0.42,-0.16,0.16,3.8,-0.106,0.209,13.002200869465511,0.8231612440953953,4.336991000410563,6146.0,-127.0,128.0
367,1241,0.3,-0.26,0.14,4.311,-0.22699999999999998,0.151,1.6999865471402393,0.8273245984296032,1.6680880440422996,5582.0,-153.0,161.0
368,1242,0.02,-0.36,0.26,3.617,-0.278,0.47700000000000004,19.93206111580351,1.5532388628932488,1.9466131184754474,5295.0,-211.0,191.0
369,1257,0.07,-0.33,0.15,4.466,-0.26,0.043,26.184615051813154,5.921289922569166,15.727773874780162,6108.0,-199.0,136.0
370,1271,-0.08,-0.32,0.24,4.377,-0.37799999999999995,0.061,30.68792128997739,5.974975924982864,6.338237716262533,6484.0,-208.0,167.0
371,1274,,,,,,,36.223097646550265,7.108847905253803,6.117089156516563,,,
372,1275,-0.36,-0.3,0.28,4.291,-0.245,0.152,21.685332130920425,1.9378439057195642,3.008913690058474,6218.0,-188.0,160.0
373,1276,-0.1,-0.3,0.24,4.16,-0.28,0.218,30.00216181706407,4.6115665479577075,12.762573887185923,6200.0,-199.0,160.0
374,1279,0.04,-0.14,0.14,4.38,-0.13699999999999998,0.09300000000000001,29.465382369026337,0.5097346573488863,0.46598838119353303,5713.0,-112.0,107.0
375,1282,-0.5,-0.28,0.3,4.556,-0.312,0.027000000000000003,14.836739554510025,3.072646907244261,4.927852987124286,6106.0,-174.0,152.0
376,1283,-0.22,-0.3,0.22,4.311,-0.317,0.10300000000000001,14.715372560638809,0.6060738039996707,6.6594184435421475,6483.0,-207.0,155.0
377,1288,-0.04,-0.16,0.12,4.397,-0.142,0.069,41.3870697587872,9.025492455597231,9.001744456401028,5930.0,-125.0,108.0
378,1299,-0.2,-0.3,0.26,4.493,-0.293,0.045,24.07378993466213,3.3956294075917484,4.111893702509448,6061.0,-181.0,145.0
379,1306,-0.22,-0.32,0.22,4.397,-0.306,0.063,16.148014707911756,1.1846520583233584,7.220063060278338,6487.0,-257.0,187.0
380,1311,0.2,-0.14,0.12,4.527,-0.131,0.027999999999999997,46.6197009146197,24.144723605317335,5.037828260554676,5406.0,-103.0,101.0
381,1314,-0.22,-0.28,0.36,4.604,-0.14800000000000002,0.028999999999999998,19.124108828247863,3.437041737468448,6.056910526629451,5290.0,-142.0,173.0
382,1315,-0.08,-0.3,0.22,4.414,-0.28800000000000003,0.068,11.488277205465662,0.22173370198600573,0.23852709239135628,6072.0,-181.0,141.0
383,1316,-0.42,-0.3,0.36,3.9160000000000004,-0.401,0.626,2.0731541366809063,0.032784784345016416,0.017833764302018107,5387.0,-160.0,179.0
384,1335,-0.16,-0.14,0.14,4.352,-0.129,0.09300000000000001,8.763594495938914,0.45865218720325274,0.4204482782317509,6043.0,-123.0,108.0
385,1336,-0.26,-0.26,0.32,4.296,-0.214,0.177,31.155261978119537,13.025088632545827,4.207114565198385,5851.0,-159.0,162.0
386,1338,-0.46,-0.3,0.26,4.2410000000000005,-0.23800000000000002,0.17,20.656370205866125,0.5365973295296129,0.550166459875598,6429.0,-242.0,190.0
387,1344,-0.54,-0.32,0.26,4.371,-0.259,0.09300000000000001,11.88703034972189,0.4157356293889176,0.6066609612455061,6456.0,-194.0,162.0
388,1353,-0.62,-0.26,0.34,4.5569999999999995,-0.264,0.051,8.848971403841585,0.030182181727422375,0.03077904245587426,5670.0,-146.0,177.0
389,1356,-0.22,-0.3,0.26,4.224,-0.281,0.17800000000000002,32.06349276034099,6.794527148492669,6.906702272114728,6263.0,-188.0,157.0
390,1360,0.07,-0.29,0.21,4.104,-0.261,0.24600000000000002,31.78489581627005,16.669576696831456,0.43631721456159056,6130.0,-229.0,176.0
391,1363,-0.34,-0.28,0.38,4.6080000000000005,-0.11699999999999999,0.033,25.17937379280269,3.6928992556093583,3.3166871137393166,5256.0,-139.0,168.0
392,1366,,,,,,,20.87634697128047,3.9645356843731285,10.966357321499459,,,
393,1367,-0.58,-0.26,0.3,4.348,-0.237,0.162,29.88594387243247,0.27124339877212833,0.28046333455695205,5995.0,-151.0,155.0
394,1375,-0.28,-0.3,0.26,4.275,-0.28300000000000003,0.141,16.325996543064075,5.274115559118712,1.379030894563023,6395.0,-254.0,182.0
395,1379,0.06,-0.14,0.12,4.353,-0.133,0.09699999999999999,21.746329672400527,2.284533504008696,2.628830598807049,5806.0,-125.0,109.0
396,1396,-0.46,-0.28,0.28,4.541,-0.302,0.032,24.85693278674993,0.37507722505187147,0.35747689290738194,6075.0,-168.0,150.0
397,1411,-0.06,-0.3,0.22,4.367,-0.306,0.09,10.817613648030614,2.6481089670573112,6.826847851869465,6133.0,-215.0,160.0
398,1412,,,,,,,11.738891096624553,1.2398687971460056,1.5473200334255637,,,
399,1413,-0.16,-0.28,0.28,4.337,-0.22699999999999998,0.142,17.26014110952353,2.5661084082585255,4.385091295635561,5839.0,-157.0,158.0
400,1421,-0.38,-0.12,0.18,4.409,-0.138,0.11699999999999999,23.620391550149648,5.339077002850416,14.577994753938434,5585.0,-98.0,127.0
401,1426,-0.18,-0.32,0.22,4.281000000000001,-0.308,0.124,23.74785670954334,0.6865417881456111,0.7197824188995376,6453.0,-223.0,151.0
402,1428,-0.24,-0.3,0.24,4.361000000000001,-0.312,0.085,16.37008490077144,0.551021262011254,0.7007977356493704,6384.0,-211.0,159.0
403,1431,-0.06,-0.3,0.22,4.364,-0.318,0.08199999999999999,29.78470745092387,8.014850293469074,2.4605082916766854,6273.0,-214.0,159.0
404,1432,-0.22,-0.3,0.26,4.5089999999999995,-0.282,0.038,64.39703292890223,13.740571779337586,13.889768988563304,6060.0,-170.0,145.0
405,1436,0.02,-0.28,0.28,4.587,-0.14400000000000002,0.026000000000000002,23.79818772935645,0.2644525639681632,0.28348514750105736,5203.0,-135.0,177.0
406,1438,0.12,-0.24,0.22,4.412,-0.242,0.102,12.033454791779247,0.6743761663203305,8.601107901307136,5495.0,-137.0,160.0
407,1439,-0.12,-0.14,0.18,4.566,-0.054000000000000006,0.028999999999999998,24.03677618265006,2.3757781851434316,2.4492655613228074,5168.0,,105.0
408,1442,-0.08,-0.26,0.29,4.5760000000000005,-0.207,0.025,26.343020001057162,6.648330454541917,6.942037736428901,5492.0,-139.0,151.0
409,1444,-0.32,-0.07,0.07,4.567,-0.04,0.04,15.642871542146601,0.6113659495769053,0.4983385154737334,5417.0,-75.0,75.0
410,1445,0.08,-0.14,0.16,4.59,-0.042,0.016,5.478114309619194,0.09539378606385185,0.1081224641177938,4832.0,-96.0,97.0
411,1463,0.02,-0.28,0.22,4.546,-0.285,0.026000000000000002,22.485100469156443,1.758227868620999,2.2107089224902516,5650.0,-151.0,154.0
412,1466,0.26,-0.16,0.1,4.232,-0.139,0.129,19.984539224616903,3.629650379374695,10.018207989478967,5857.0,-130.0,89.0
413,1474,-0.32,-0.28,0.34,4.587,-0.25,0.03,8.72809839687367,1.014232230542289,0.27539731070089957,5596.0,-144.0,155.0
414,1477,-0.12,-0.24,0.3,4.317,-0.235,0.18100000000000002,22.558272201467013,0.16332885478093573,0.16360367357414418,5579.0,-128.0,153.0
415,1478,-0.08,-0.3,0.22,4.353,-0.32299999999999995,0.08800000000000001,33.08673155238424,7.467841282706875,10.508674117073099,6308.0,-246.0,178.0
416,1480,-0.26,-0.26,0.3,4.489,-0.276,0.061,27.162312142700586,0.30008619373754186,0.3158751815943077,5725.0,-135.0,153.0
417,1486,-0.3,-0.3,0.24,4.188,-0.271,0.185,13.63993651046007,1.9612795112451558,2.8997736179316593,6474.0,-212.0,161.0
418,1528,-0.34,-0.28,0.36,4.5969999999999995,-0.171,0.03,32.70389231432181,6.081973278620005,6.145249603420311,5511.0,-139.0,163.0
419,1530,-0.06,-0.26,0.28,3.966,-0.294,0.431,35.96035889946453,8.549108281188989,2.7899749696508636,5473.0,-140.0,178.0
420,1531,-0.76,-0.26,0.32,4.438,-0.303,0.13,23.4131140584553,0.3404702372677626,0.3792591651904118,5854.0,-145.0,179.0
421,1533,-0.1,-0.3,0.24,4.081,-0.273,0.23600000000000002,21.953423104469678,2.2054808272139326,2.7696719335884232,6440.0,-195.0,148.0
422,1535,-0.2,-0.24,0.3,4.417,-0.255,0.109,22.372025470151407,2.4031673183445825,4.15278368865334,5658.0,-137.0,155.0
423,1536,-0.14,-0.26,0.34,4.6,-0.156,0.027000000000000003,18.840282959700115,0.22399522246164238,0.22669227493808464,5274.0,-163.0,211.0
424,1537,0.12,-0.28,0.2,4.069,-0.244,0.263,12.601057158873036,0.144838964965734,0.1541206191183111,6141.0,-230.0,176.0
425,1557,-0.22,-0.32,0.24,4.144,-0.31,0.166,14.452255651995213,0.11498359681235115,0.12491375249030412,6735.0,-234.0,161.0
426,1563,0.12,-0.101,0.101,4.36,-0.012,0.012,34.50233412140484,14.463579398477997,0.5801576908906512,6184.0,-81.0,81.0
427,1567,-0.12,-0.3,0.26,4.255,-0.242,0.175,16.01058935667541,1.081639658407612,1.2855052213355123,5988.0,-175.0,156.0
428,1589,-0.24,-0.3,0.24,4.406000000000001,-0.305,0.066,19.486310594037896,0.41117974930005374,0.46864108875819355,6303.0,-198.0,158.0
429,1590,0.42,-0.28,0.06,3.99,-0.419,0.5589999999999999,23.561891404106532,9.017587483476444,10.529696126807664,4991.0,-147.0,151.0
430,1606,-0.12,-0.32,0.2,4.373,-0.319,0.076,32.21865254268917,0.45396838826885855,0.43565491484720553,6426.0,-258.0,155.0
431,1608,-0.22,-0.3,0.24,4.2410000000000005,-0.292,0.156,22.41387340021195,2.572905244845799,5.480133128965587,6431.0,-258.0,178.0
432,1609,-0.06,-0.3,0.22,4.374,-0.309,0.085,15.538000340432244,0.5282721354306332,0.556574624911633,6144.0,-214.0,157.0
433,1612,-0.12,-0.32,0.26,3.63,-0.318,0.27399999999999997,12.890935139805002,0.18038054220599165,0.19269342058522554,5190.0,-165.0,135.0
434,1615,-0.06,-0.3,0.2,4.448,-0.331,0.044000000000000004,7.878998501687971,0.03414741996159698,0.034068308200423836,6184.0,-189.0,155.0
435,1616,-0.14,-0.28,0.24,4.53,-0.268,0.03,11.78205781087988,0.13664015793342266,0.15169736772116948,5883.0,-165.0,160.0
436,1618,-0.08,-0.3,0.24,3.897,-0.163,0.33,23.465994925880885,0.9277950618267603,1.217456008482646,6381.0,-237.0,183.0
437,1619,0.06,-0.16,0.1,4.274,-0.126,0.11599999999999999,21.188903659748384,1.8820881575521327,9.548614311949343,6006.0,-124.0,106.0
438,1621,0.12,-0.14,0.09,4.311,-0.13699999999999998,0.09,17.689396555462054,0.32015369073689826,0.33314129459145647,6045.0,-132.0,96.0
439,1623,-0.54,-0.3,0.34,4.667,-0.091,0.027000000000000003,21.303363865711496,2.311108121008541,3.548101076021176,5106.0,-135.0,147.0
440,1628,-0.1,-0.14,0.16,4.357,-0.132,0.098,5.732329400144808,0.024164399011573856,0.025104827348303438,5897.0,-120.0,115.0
441,1629,-0.18,-0.3,0.26,4.284,-0.248,0.156,18.080190984002364,5.302593424532919,3.7481818879159086,6053.0,-170.0,148.0
442,1632,0.12,-0.074,0.074,4.282,-0.022000000000000002,0.022000000000000002,10.048511690889391,0.2903934561343604,0.3995114359203331,5793.0,-74.0,74.0
443,1639,0.02,-0.34,0.26,3.742,-0.31,0.5870000000000001,13.130170478144027,0.35698573782285337,0.40100561468688056,5267.0,-187.0,176.0
444,1647,-0.22,-0.28,0.34,4.602,-0.059000000000000004,0.040999999999999995,19.30498468737755,3.918781250018574,12.516065677639407,4894.0,-128.0,149.0
445,1655,-0.38,-0.3,0.24,4.17,-0.256,0.195,18.6509006217058,1.2251305982052827,1.194855261453256,6514.0,-213.0,167.0
446,1665,-0.42,-0.3,0.34,4.65,-0.1,0.027000000000000003,17.96573809236008,1.896665434547561,2.4349000158479193,5166.0,-132.0,153.0
447,1666,-0.3,-0.32,0.34,4.66,-0.069,0.035,16.580498143098716,11.649040374362347,2.2539589560680398,4696.0,-160.0,176.0
448,1669,-0.06,-0.28,0.24,4.544,-0.292,0.027000000000000003,21.152486096650144,2.1067822141842036,2.1899280606287235,5737.0,-151.0,160.0
449,1688,0.13,-0.101,0.101,3.923,-0.04,0.04,14.535796022908288,0.34620243328308753,0.4171799747961682,6131.0,-75.0,75.0
450,1692,-0.54,-0.28,0.3,4.375,-0.245,0.13,26.994536208251724,0.30416814919256296,0.2856463361058701,6074.0,-173.0,171.0
451,1695,-0.16,-0.32,0.22,4.3839999999999995,-0.35600000000000004,0.062,15.8160203637457,1.552909137841663,3.0280368777848423,6528.0,-214.0,161.0
452,1706,-0.28,-0.32,0.24,4.406000000000001,-0.292,0.07,14.893139716338831,1.2855260590622848,1.8449138463748564,6282.0,-189.0,153.0
453,1707,-0.4,-0.26,0.34,4.541,-0.272,0.051,20.39374003976272,5.144430643376044,7.984974561764329,5592.0,-169.0,205.0
454,1715,-0.34,-0.3,0.3,4.282,-0.226,0.16699999999999998,18.40002870603092,1.154543218596519,1.8086433593860463,6112.0,-176.0,155.0
455,1726,-0.1,-0.3,0.22,4.166,-0.305,0.188,14.399076138069727,1.3951583131152088,2.4340911459326797,6461.0,-191.0,147.0
456,1738,-0.26,-0.32,0.24,4.488,-0.29100000000000004,0.045,18.38286666839796,1.487915991435333,1.6883425261907519,6184.0,-189.0,155.0
457,1739,-0.42,-0.24,0.32,4.449,-0.27,0.095,2.1452080277430325,1.4551947592227827,1.375704703205456,5799.0,-143.0,161.0
458,1751,-0.2,-0.26,0.34,3.9589999999999996,-0.312,0.456,24.148554669436578,0.32621290910795153,0.3611208636836736,5491.0,-145.0,174.0
459,1754,0.42,-0.162,0.162,2.605,-0.016,0.016,8.415270406902797,0.0958001682171421,0.09184713660887667,4553.0,-97.0,97.0
460,1779,-0.48,-0.26,0.34,4.474,-0.287,0.092,7.372668000404371,0.033862707969396055,0.03288656324101691,5676.0,-140.0,173.0
461,1781,-0.02,-0.101,0.101,4.321000000000001,-0.012,0.012,10.554303319660665,0.05147110272287492,0.05308679655026438,5982.0,-82.0,82.0
462,1783,0.0,-0.3,0.28,4.61,-0.06,0.031,23.754290992244684,8.879504076726192,10.402424054651526,4787.0,-128.0,144.0
463,1792,-0.04,-0.3,0.24,4.063,-0.248,0.271,18.339894669533578,0.6509215839275981,0.7664695635665915,6257.0,-236.0,181.0
464,1796,0.21,-0.27,0.17,3.98,-0.165,0.308,11.705412532272929,0.07198030988435633,0.07102269061570077,5888.0,-173.0,163.0
465,1797,-0.2,-0.3,0.3,4.024,-0.017,0.015,10.9080333106054,0.05201812165655895,0.05789465628954815,6491.0,-69.0,69.0
466,1800,-0.82,-0.3,0.34,4.62,-0.10400000000000001,0.04,6.581883692055971,0.02528244753179898,0.023323493363724523,5500.0,-153.0,186.0
467,1802,-0.04,-0.26,0.25,4.551,-0.272,0.026000000000000002,14.006569408314771,0.06537219908828185,0.0675597040602387,5653.0,-161.0,165.0
468,1803,-0.28,-0.28,0.3,4.342,-0.237,0.132,22.960990972686684,0.2227019514513664,0.24375390681916898,5996.0,-167.0,153.0
469,1805,-0.2,-0.06,0.06,4.045,-0.018000000000000002,0.018000000000000002,13.530245230050364,0.049476073616936844,0.05101439386092643,5911.0,-66.0,66.0
470,1806,0.0,-0.3,0.21,4.35,-0.315,0.098,26.68107371337289,0.5382492394807876,0.6168679741690397,6099.0,-190.0,146.0
471,1808,0.04,-0.32,0.2,4.162,-0.315,0.198,8.728543044632904,0.0635148727929824,0.06449753209302855,6366.0,-257.0,170.0
472,1809,0.16,-0.36,0.16,4.319,-0.389,0.095,21.388789541620408,0.22227888568982834,0.23266484576611646,6292.0,-217.0,159.0
473,1812,-0.2,-0.28,0.34,4.562,-0.114,0.047,3.935451957423739,2.337123709579655,3.263559023997505,5129.0,-159.0,203.0
474,1813,-0.16,-0.3,0.23,4.261,-0.317,0.132,18.837264307856422,0.10671045815891134,0.11102847798795779,6450.0,-193.0,150.0
475,1815,-0.32,-0.3,0.28,4.185,-0.264,0.2,18.617158967259012,0.23649362170712251,0.28608963780168395,6347.0,-198.0,162.0
476,1818,-0.52,-0.26,0.36,4.444,-0.32,0.122,15.718694659807637,0.09058627802745,0.09578363364204101,5622.0,-136.0,174.0
477,1819,-0.68,-0.28,0.36,4.555,-0.478,0.076,12.945909633085384,0.04900304255187571,0.05006038333188556,5374.0,-146.0,172.0
478,1820,-0.06,-0.3,0.24,4.011,-0.212,0.308,19.766323141919294,0.15560487519545774,0.134766791320164,6197.0,-188.0,160.0
479,1822,-0.28,-0.28,0.3,4.562,-0.247,0.031,11.688896838181918,0.12597154794036491,0.14118365904115393,5771.0,-144.0,152.0
480,1824,0.02,-0.16,0.12,4.527,-0.147,0.017,21.30957516663027,2.207640189949064,3.1293614738003654,5763.0,-114.0,119.0
481,1825,-0.08,-0.32,0.22,4.374,-0.321,0.083,10.46396230376518,0.13964676033613266,0.24809287385118672,6237.0,-242.0,177.0
482,1826,-0.32,-0.32,0.22,4.22,-0.299,0.136,22.533034757985487,2.799843348152077,3.4653755210469726,6763.0,-241.0,165.0
483,1831,-0.18,-0.14,0.16,4.551,-0.040999999999999995,0.042,13.889170636429474,0.584791629010228,0.8143748300386857,5153.0,-98.0,105.0
484,1835,-0.04,-0.3,0.22,4.376,-0.307,0.084,9.715337520524056,0.030726239699735203,0.03096588798620914,6112.0,-199.0,152.0
485,1837,-0.24,-0.28,0.24,4.446000000000001,-0.311,0.043,17.88919783656827,0.067488297920125,0.06994949353335755,6341.0,-192.0,164.0
486,1839,0.35,-0.101,0.101,4.399,-0.012,0.012,6.30020739536912,0.019633299903358825,0.020339255569220782,5739.0,-75.0,75.0
487,1841,-0.14,-0.3,0.24,3.972,-0.20800000000000002,0.287,25.751081052276326,0.17449782446207962,0.18181032296024213,6461.0,-202.0,158.0
488,1848,-0.38,-0.26,0.3,4.459,-0.27,0.08199999999999999,18.758403911468587,0.18544627948549675,0.19944913631882244,5869.0,-154.0,161.0
489,1850,-0.18,-0.3,0.24,4.248,-0.312,0.14400000000000002,24.361732324353397,0.40480043825734313,0.419138444290013,6437.0,-205.0,151.0
490,1852,-0.2,-0.3,0.3,4.136,-0.013000000000000001,0.012,6.926154804661168,0.1977681855003457,0.2165550902599085,6109.0,-51.0,51.0
491,1854,-0.2,-0.3,0.3,4.225,-0.015,0.013999999999999999,25.401858602159916,0.2771901162823909,0.25681541937415275,5998.0,-57.0,57.0
492,1856,-0.14,-0.28,0.24,4.53,-0.276,0.028999999999999998,28.276214411934397,0.25216344614304376,0.24291879195440913,5883.0,-159.0,156.0
493,1857,-0.22,-0.32,0.22,4.325,-0.321,0.091,23.716317633545295,2.2143829750166617,4.193823482812633,6522.0,-206.0,158.0
494,1858,0.0,-0.08,0.08,4.138,-0.026000000000000002,0.026000000000000002,18.725373210528918,0.11692128878669195,0.11127278920085715,6225.0,-75.0,75.0
495,1860,0.09,-0.109,0.109,4.236000000000001,-0.01,0.01,21.63524848741649,0.2086594754528548,0.25948227906434695,6463.0,-110.0,110.0
496,1861,-0.06,-0.3,0.26,3.8710000000000004,-0.142,0.386,6.626890076422631,0.020695829146462508,0.01963876282507826,6112.0,-170.0,152.0
497,1862,-0.06,-0.36,0.24,4.194,-0.35100000000000003,0.131,27.37265273333989,5.750127650548098,2.99381206604264,6712.0,-217.0,145.0
498,1863,-0.26,-0.3,0.24,4.467,-0.305,0.048,11.779507472977688,0.07113915726641551,0.07058537326147984,6225.0,-187.0,152.0
499,1864,0.28,-0.101,0.101,4.168,-0.039,0.039,26.104205164719367,0.4211627037179255,0.6886331777049328,6215.0,-89.0,89.0
500,1875,-0.18,-0.26,0.28,4.564,-0.289,0.03,25.127722499337384,7.827597276826641,10.992161227676188,5637.0,-135.0,149.0
501,1877,-0.28,-0.3,0.26,4.338,-0.29100000000000004,0.10400000000000001,26.126501783704665,0.21361426710797815,0.19107940155456404,6324.0,-196.0,156.0
502,1878,-0.08,-0.3,0.22,4.303,-0.34600000000000003,0.113,13.082306000729751,3.1408896018270376,5.226798325314732,6303.0,-209.0,157.0
503,1883,-0.09,-0.101,0.101,4.07,-0.011000000000000001,0.011000000000000001,11.724175654538502,0.10068803379253843,0.10561489412508251,6072.0,-75.0,75.0
504,1886,-0.44,-0.3,0.26,4.28,-0.242,0.152,7.832095855163873,0.18455325974251835,0.8077306129212154,6387.0,-245.0,189.0
505,1888,-0.08,-0.3,0.2,4.434,-0.308,0.053,7.66796258807175,0.1436015269292712,0.12471376696141778,6148.0,-185.0,141.0
506,1889,-0.2,-0.3,0.27,4.343999999999999,-0.276,0.111,19.929576799140122,0.1449353123729189,0.14899917803538543,6143.0,-188.0,157.0
507,1890,-0.14,-0.3,0.24,4.519,-0.31,0.034,6.921621853596838,0.10876489769478237,0.12220143607321976,5941.0,-175.0,155.0
508,1894,-0.1,-0.101,0.101,4.09,-0.011000000000000001,0.011000000000000001,42.79658976912037,19.43175868685353,15.689441752451714,5588.0,,99.0
509,1897,-0.32,-0.26,0.34,4.513999999999999,-0.275,0.057,25.684639129054364,0.28754409802886727,0.6294568430178629,5615.0,-137.0,165.0
510,1898,-0.56,-0.28,0.36,4.6,-0.185,0.037000000000000005,14.227045587469652,0.3184031598155048,0.3953857242455392,5533.0,-180.0,219.0
511,1901,-0.38,-0.26,0.32,4.582,-0.215,0.031,14.101196106363899,0.21682328381738714,0.2310366953720191,5674.0,-139.0,153.0
512,1904,-0.12,-0.28,0.32,3.835,-0.18100000000000002,0.41700000000000004,21.1556535001691,0.09717071051325377,0.10128198232655095,5970.0,-193.0,189.0
513,1905,-0.26,-0.3,0.22,4.3580000000000005,-0.305,0.087,24.33219416690607,0.1475556239839264,0.14417627286766432,6400.0,-208.0,158.0
514,1909,-0.36,-0.3,0.36,3.9210000000000003,-0.392,0.639,16.90454026923679,0.14337123817280784,0.16217563060866524,5351.0,-155.0,157.0
515,1913,0.24,-0.24,0.18,3.892,-0.402,0.674,21.805348860891293,0.1496734728448068,0.16926192807815,4897.0,-114.0,131.0
516,1915,-0.48,-0.28,0.3,4.585,-0.233,0.03,13.777980839073074,0.11077125721437397,0.11184723541400032,5770.0,-140.0,157.0
517,1916,-0.4,-0.28,0.34,4.637,-0.09300000000000001,0.032,10.410977333848919,0.06373468190140308,0.06137677830919053,5114.0,-167.0,187.0
518,1917,0.12,-0.26,0.2,4.368,-0.249,0.11199999999999999,15.658386599682466,5.498098461330381,4.590280311647952,5714.0,-153.0,151.0
519,1921,-0.44,-0.3,0.28,4.4030000000000005,-0.258,0.094,5.828511860568128,0.11378814660220726,0.12852900158530023,6143.0,-178.0,160.0
520,1923,-0.22,-0.3,0.24,4.401,-0.31,0.068,14.284791863013718,0.5765959864273391,2.3304527361344274,6338.0,-234.0,176.0
521,1924,-0.12,-0.3,0.22,4.276,-0.327,0.131,17.762008967969596,0.4382350845019829,0.5970122546109131,6327.0,-202.0,160.0
522,1925,-0.2,-0.32,0.34,4.631,-0.049,0.04,27.959702742655914,1.028948154857165,8.578665813615778,4628.0,-155.0,178.0
523,1928,0.14,-0.28,0.2,3.924,-0.156,0.34299999999999997,18.551849155767478,0.3760485246757064,0.44192944975120696,5895.0,-164.0,158.0
524,1929,-0.06,-0.3,0.2,4.494,-0.268,0.043,6.202704984749433,2.168546489975321,6.995678893776022,5999.0,-178.0,142.0
525,1930,-0.52,-0.28,0.36,4.57,-0.237,0.044000000000000004,27.807983026712396,6.470736811443988,22.02641883121103,5578.0,-142.0,176.0
526,1944,0.29,-0.101,0.101,4.082,-0.011000000000000001,0.011000000000000001,13.308117930134998,0.06776264684734024,0.06792604323842255,5770.0,-83.0,83.0
527,1947,0.02,-0.101,0.101,4.125,-0.009000000000000001,0.009000000000000001,33.27377292133578,2.4737573342679333,2.716451181633026,5825.0,-75.0,75.0
528,1951,-0.26,-0.24,0.33,4.363,-0.28,0.161,13.8166439313889,1.4948058172446501,2.107159139371438,5587.0,-134.0,165.0
529,1955,-0.08,-0.26,0.26,4.546,-0.295,0.027999999999999997,7.254010195297302,0.20344849451791713,0.26533593540093037,5717.0,-151.0,160.0
530,1958,-0.14,-0.3,0.26,4.01,-0.212,0.312,10.612023742215376,0.05578867693226819,0.05533040782690968,6223.0,-233.0,186.0
531,1960,-0.02,-0.14,0.12,4.39,-0.14300000000000002,0.07,6.901937801559727,2.996169435418418,0.46452356022421704,5934.0,-125.0,108.0
532,1961,0.33,-0.101,0.101,4.263,-0.012,0.012,20.97917661545559,0.16614097094013758,0.1716714012110252,6106.0,-106.0,106.0
533,1962,-0.62,-0.28,0.32,4.593,-0.303,0.028999999999999998,27.451346300695928,3.564227044446863,7.708675887686876,5827.0,-139.0,157.0
534,1963,0.07,-0.31,0.17,4.478,-0.318,0.039,14.361297033891999,0.07470266075265641,0.07264376705492204,6046.0,-183.0,137.0
535,1964,-0.54,-0.3,0.3,4.254,-0.215,0.185,26.252452225244923,12.988564848342328,0.3230133939840485,6279.0,-197.0,180.0
536,1979,0.21,-0.39,0.15,4.401,-0.305,0.057999999999999996,23.897721897328303,2.5339141485878756,3.603740292921195,6299.0,-246.0,177.0
537,1980,-0.16,-0.3,0.24,4.367,-0.284,0.094,22.493567006671107,0.10155531322750377,0.09987057417306389,6112.0,-173.0,142.0
538,1984,-0.08,-0.3,0.24,4.363,-0.268,0.102,13.90891265002476,0.19263876312203543,0.18835114191747948,6002.0,-178.0,153.0
539,1985,0.14,-0.24,0.24,4.434,-0.452,0.11,25.42937844870938,0.25839942069107735,0.25591134196181997,5213.0,-142.0,173.0
540,1989,-0.1,-0.3,0.28,3.9810000000000003,-0.191,0.332,19.45922138907987,0.12552870914331038,0.11746618767606165,6085.0,-183.0,158.0
541,2001,0.56,-0.3,0.3,4.481,-0.885,0.08800000000000001,16.63793141261388,0.07678206577837088,0.07870656356259076,4818.0,-108.0,142.0
542,2002,-0.14,-0.101,0.101,4.247,-0.008,0.008,10.066965934751051,0.05099708531825975,0.05242348561788823,6239.0,-94.0,94.0
543,2004,-0.14,-0.26,0.3,4.114,-0.23800000000000002,0.28,22.36733530574437,3.0715253085094183,5.308577738738435,5738.0,-165.0,190.0
544,2007,-0.16,-0.14,0.16,4.401,-0.145,0.09,15.026946029485169,0.09110217505693363,0.08945871800414018,5798.0,-112.0,109.0
545,2009,-0.08,-0.3,0.22,4.506,-0.273,0.039,21.318221528576267,5.012968071994116,3.362090244320168,5957.0,-187.0,154.0
546,2010,0.1,-0.4,0.2,3.216,-0.243,0.381,7.116868179323287,0.2147232580479388,0.18138835514307594,5177.0,-203.0,143.0
547,2011,0.0,-0.28,0.21,4.5169999999999995,-0.311,0.032,4.036108710899474,0.05480198264911573,0.05516842909927355,5831.0,-169.0,150.0
548,2016,-0.14,-0.26,0.26,4.552,-0.305,0.027999999999999997,19.690139450105182,0.24745300053042385,0.2676347733099931,5751.0,-145.0,146.0
549,2017,-0.1,-0.28,0.26,4.251,-0.243,0.18,12.042569745851841,0.07397450366042158,0.06813110110329568,5941.0,-205.0,181.0
550,2026,-0.22,-0.26,0.28,4.553999999999999,-0.29,0.028999999999999998,9.829404036474905,0.049299261741365896,0.04932105389689845,5821.0,-154.0,152.0
551,2029,0.12,-0.16,0.09,4.321000000000001,-0.13699999999999998,0.087,16.060834236910605,0.08204830558013931,0.08484698381261424,6036.0,-130.0,98.0
552,2033,0.02,-0.32,0.2,4.349,-0.39399999999999996,0.076,15.787101096208826,0.7600347754383279,0.8905403825788376,6388.0,-225.0,141.0
553,2035,-0.12,-0.12,0.18,4.3180000000000005,-0.114,0.14,7.166906826168228,0.022896266092381268,0.022650779342888505,5598.0,-85.0,110.0
554,2037,-0.1,-0.3,0.26,3.985,-0.196,0.326,10.680183396214261,0.044142012928372054,0.047126294442707106,6164.0,-179.0,158.0
555,2038,0.0,-0.16,0.08,4.457,-0.115,0.027000000000000003,23.853496608862073,0.2054216173547161,0.20354601661245653,6102.0,-132.0,83.0
556,2039,0.12,-0.16,0.1,4.503,-0.157,0.027000000000000003,17.35810733886885,0.08581215905311979,0.08395553495173758,5726.0,-123.0,106.0
557,2043,-0.3,-0.28,0.36,4.593999999999999,-0.221,0.031,12.075334099879438,0.17511388995479038,0.18693555584067667,5463.0,-173.0,211.0
558,2044,-0.36,-0.26,0.36,4.547,-0.878,0.067,17.550684106399352,0.26770004531195823,0.27880712303198507,5133.0,-123.0,154.0
559,2046,0.17,-0.109,0.109,4.055,-0.011000000000000001,0.011000000000000001,13.848746214566598,6.538126983574037,6.23355485632395,5871.0,-94.0,94.0
560,2047,0.16,-0.12,0.16,4.545,-0.019,0.039,10.91811906231072,0.09812581821551447,0.09712804665408115,4723.0,-86.0,102.0
561,2048,0.07,-0.15,0.14,4.581,-0.12300000000000001,0.01,16.945295224355462,0.06661563741771559,0.0694858561240288,5377.0,-105.0,103.0
562,2049,0.07,-0.21,0.05,4.466,-0.098,0.023,15.695245186457026,0.8109898874511785,0.5067838221155867,6108.0,-122.0,83.0
563,2053,-0.14,-0.14,0.16,4.522,-0.127,0.033,10.238925822620843,0.22574286444501546,0.2798015075709266,5564.0,-104.0,109.0
564,2071,0.21,-0.15,0.09,4.476,-0.159,0.035,32.85650384742575,0.8310723336649986,0.6634880687628666,5750.0,-128.0,115.0
565,2072,-0.32,-0.32,0.22,4.456,-0.312,0.048,20.45440649414752,1.950035123060946,1.9170598245903996,6363.0,-187.0,149.0
566,2079,-0.58,-0.26,0.3,4.467,-0.27899999999999997,0.078,33.05862014340263,4.346610168030143,5.23786032885932,6042.0,-159.0,154.0
567,2081,-0.44,-0.26,0.3,4.395,-0.252,0.126,1.0694345679183268,0.3622483265525288,0.9807312410893632,5893.0,-148.0,158.0
568,2082,-0.52,-0.26,0.3,4.582,-0.299,0.03,15.374055178275807,0.674969455099319,0.7372605035320525,5850.0,-143.0,158.0
569,2083,-0.02,-0.16,0.1,4.4,-0.105,0.046,10.492810343259134,0.130388361463174,0.14476192602663396,6210.0,-113.0,100.0
570,2086,0.12,-0.16,0.09,4.354,-0.13699999999999998,0.06,13.226943879763922,0.9769089663973425,1.4196213169578655,6156.0,-135.0,78.0
571,2087,0.13,-0.101,0.101,4.022,-0.012,0.012,14.051045305859098,0.0837549967480733,0.08424710751983255,6144.0,-106.0,106.0
572,2093,0.07,-0.13,0.14,4.551,-0.10800000000000001,0.011000000000000001,15.528212589131703,0.49874249257476144,0.5975687195412522,5650.0,-113.0,98.0
573,2098,0.19,-0.109,0.109,3.614,-0.016,0.016,20.87772261259373,6.620925892155581,4.133264809476735,5198.0,-95.0,95.0
574,2105,-0.08,-0.14,0.15,4.529,-0.107,0.017,16.533967377873637,0.21012235512461785,0.2198803440788808,5838.0,-118.0,116.0
575,2109,-0.12,-0.3,0.2,4.45,-0.294,0.045,11.264412685111878,0.08436687742007898,0.0886479635331181,6225.0,-190.0,159.0
576,2110,-0.3,-0.3,0.3,4.027,-0.222,0.302,4.391707520452897,0.04474435978158553,0.04684187236735138,6293.0,-181.0,158.0
577,2111,0.06,-0.14,0.15,4.58,-0.115,0.011000000000000001,10.275076151626156,0.05311972866714143,0.05557401653110183,5343.0,-101.0,106.0
578,2115,-0.44,-0.12,0.18,4.342,-0.131,0.152,10.766289618334781,0.0743593384289234,0.07734940016540648,5712.0,-88.0,118.0
579,2119,-0.26,-0.14,0.14,4.199,-0.10400000000000001,0.132,18.354182546308394,0.10697280410160914,0.10186665419656293,5839.0,-105.0,105.0
580,2120,0.24,-0.14,0.14,4.101,-0.129,0.145,20.174239996131774,0.18535297480930168,0.2000471797187835,5755.0,-112.0,112.0
581,2133,0.12,-0.14,0.1,4.4910000000000005,-0.16,0.03,3.111445058212981,0.09371084842685073,5.3447850565820545,5779.0,-128.0,110.0
582,2135,-0.14,-0.3,0.24,3.989,-0.218,0.29,10.04664455078464,0.6099523166526275,1.58789339221849,6429.0,-246.0,181.0
583,2137,-0.24,-0.14,0.16,4.59,-0.018000000000000002,0.038,23.924092370816496,7.496530747211587,12.034419958315254,4741.0,-90.0,100.0
584,2143,0.4,-0.18,0.06,4.298,-0.132,0.114,15.47389984694481,0.4391853522443885,0.5757605814392406,5616.0,-117.0,96.0
585,2148,0.0,-0.101,0.101,3.767,-0.011000000000000001,0.011000000000000001,17.11371657304955,0.5083678898892643,0.8453837394009014,5302.0,-75.0,75.0
586,2149,-0.26,-0.3,0.24,4.125,-0.27899999999999997,0.21,21.947841355469212,8.454187712445469,2.636728241534186,6546.0,-257.0,186.0
587,2153,-0.22,-0.3,0.26,4.079,-0.259,0.252,12.00303080468441,5.049594785970008,12.997469926271858,6409.0,-244.0,185.0
588,2158,-0.06,-0.3,0.27,3.924,-0.165,0.358,34.78628385079948,7.221286459449459,5.716961180027887,6070.0,-193.0,164.0
589,2159,-0.32,-0.3,0.24,4.065,-0.255,0.231,19.77921979182565,0.23103592980248422,0.23596924482145454,6652.0,-231.0,164.0
590,2169,0.28,-0.16,0.1,4.487,-0.15,0.028999999999999998,27.22163749189494,0.1658691565823993,0.16617000202423426,5697.0,-118.0,117.0
591,2173,0.08,-0.14,0.12,4.279,-0.129,0.111,15.410307043493649,0.06448992824554622,0.06574405479560141,6010.0,-124.0,104.0
592,2175,0.44,-0.26,0.04,4.538,-0.23399999999999999,0.027999999999999997,20.92782352102869,1.077052750202931,1.5560026080977387,5343.0,-156.0,176.0
593,2194,0.02,-0.16,0.12,4.565,-0.107,0.013000000000000001,23.09297861382467,2.8099660395222728,3.5048306815143278,5509.0,-108.0,107.0
594,2201,-0.12,-0.3,0.24,4.298,-0.26899999999999996,0.142,11.883873804004107,0.13511029970327115,0.138557531889278,6089.0,-210.0,170.0
595,2202,0.04,-0.26,0.22,4.417,-0.258,0.08800000000000001,54.91745758523273,3.5251541957853263,3.2582671577668094,5696.0,-151.0,155.0
596,2208,0.21,-0.15,0.09,4.505,-0.14300000000000002,0.022000000000000002,22.18402266358234,0.3265283497381297,0.3295790373867611,5791.0,-133.0,107.0
597,2218,-0.24,-0.28,0.28,4.41,-0.255,0.09,26.74201010867296,12.048158831176837,6.56085610829113,5952.0,-168.0,159.0
598,2219,-0.14,-0.24,0.3,4.143,-0.22699999999999998,0.26899999999999996,42.53405679769847,0.8307836171517877,0.9295881590907484,5705.0,-142.0,157.0
599,2228,-0.32,-0.3,0.26,4.149,-0.257,0.22399999999999998,9.584476061821857,0.07116977097298793,0.07127174089440835,6350.0,-194.0,153.0
600,2246,0.07,-0.15,0.09,4.444,-0.10800000000000001,0.024,15.99209184397096,2.5252305588176256,3.615079767318095,6167.0,-125.0,72.0
601,2248,-0.1,-0.14,0.16,4.308,-0.11599999999999999,0.127,15.056819226055374,0.0786787107311877,0.07616487925147908,5779.0,-110.0,108.0
602,2250,-0.3,-0.3,0.26,4.382,-0.27,0.091,24.01826674595369,0.21071012506839892,0.20619673615117406,6197.0,-195.0,161.0
603,2252,-0.2,-0.14,0.16,4.607,-0.016,0.028999999999999998,22.583940437860054,1.591540939779513,1.8982904420434608,4538.0,-86.0,92.0
604,2260,0.04,-0.14,0.17,3.9730000000000003,-0.129,0.198,17.77080871744199,0.9898117538928481,2.389186175109568,5687.0,-106.0,117.0
605,2261,-0.18,-0.32,0.25,4.274,-0.319,0.107,11.512470379715527,0.06193281167822562,0.06243817235874971,6664.0,-238.0,136.0
606,2273,-0.16,-0.28,0.26,4.235,-0.266,0.18,12.463456655356449,0.1625727576355871,0.16614613647234222,6099.0,-219.0,183.0
607,2278,0.07,-0.13,0.11,4.5089999999999995,-0.136,0.019,32.69507473654048,11.469279554057135,3.2677432360342067,5900.0,-125.0,106.0
608,2279,-0.1,-0.3,0.24,4.257,-0.264,0.168,24.775905780324237,3.6812457456155556,4.308755618159616,6049.0,-190.0,153.0
609,2281,0.07,-0.35,0.17,4.4110000000000005,-0.28,0.054000000000000006,42.55087064601381,6.721972440051367,8.271374235876216,6343.0,-236.0,129.0
610,2289,-0.18,-0.101,0.101,4.466,-0.01,0.01,17.042264522978478,3.750712368564322,9.645104408481373,5669.0,-75.0,75.0
611,2290,-0.16,-0.26,0.36,4.508,-0.644,0.076,16.02395034749814,0.6376400431556242,0.6746017625782734,5159.0,-138.0,161.0
612,2295,-0.02,-0.3,0.22,4.377,-0.29,0.08800000000000001,46.8737159310564,1.9733415487654113,2.259703363361055,6025.0,-188.0,151.0
613,2300,0.48,-0.18,0.08,4.29,-0.157,0.113,29.226880587831545,0.24611220179466997,0.2569422000702275,5716.0,-132.0,96.0
614,2312,-0.28,-0.3,0.2,4.4030000000000005,-0.312,0.057999999999999996,20.521610598974473,1.6201979313392876,2.373384131763064,6513.0,-202.0,160.0
615,2319,-0.18,-0.32,0.24,4.269,-0.319,0.127,13.211025062973828,0.23224196543211661,0.26682892097539046,6483.0,-215.0,154.0
616,2331,-0.2,-0.3,0.24,4.433,-0.304,0.055,20.125975905422067,3.820323106066464,8.196886130215113,6234.0,-189.0,149.0
617,2332,-0.12,-0.24,0.32,4.401,-0.27,0.129,2.252672446948287,0.8512588965285026,22.761660973926936,5466.0,-133.0,167.0
618,2333,-0.16,-0.3,0.24,4.508,-0.297,0.038,22.01906537981604,1.052856852889164,1.195539648216375,6017.0,-176.0,152.0
619,2335,0.06,-0.12,0.14,1.857,-0.141,0.10400000000000001,18.690642147114183,2.010218962983334,3.127254812703587,4173.0,-63.0,68.0
620,2342,-0.5,-0.28,0.28,4.533,-0.28800000000000003,0.03,20.494879536522618,1.680881390332626,2.5530681536349427,6248.0,-184.0,154.0
621,2352,-0.3,-0.3,0.26,4.463,-0.297,0.051,10.240077636291382,0.13231662743467965,0.2618868750386607,6245.0,-191.0,158.0
622,2358,-0.26,-0.14,0.16,4.363,-0.138,0.105,6.1466174165498515,0.0781331797699103,0.08634176373770241,5921.0,-117.0,114.0
623,2365,-0.16,-0.28,0.26,4.354,-0.24,0.122,17.62125613455134,0.9923166936203209,3.8635902588319126,5906.0,-166.0,157.0
624,2366,0.38,-0.18,0.08,4.335,-0.168,0.087,9.394368038762153,0.19423972295501812,0.23629633368477165,5774.0,-137.0,96.0
625,2367,0.02,-0.12,0.16,4.437,-0.134,0.078,10.24728672431403,2.129559027844298,1.3044616536732132,5523.0,,103.0
626,2369,-0.06,-0.14,0.16,4.218999999999999,-0.10400000000000001,0.132,12.876391644272552,4.0473647746385755,8.860552259513735,5726.0,-103.0,109.0
627,2370,-0.08,-0.3,0.22,4.378,-0.324,0.078,20.60634670810153,1.8591699599465805,2.0636097890613634,6220.0,-197.0,153.0
628,2372,-0.24,-0.101,0.101,4.416,-0.012,0.012,19.56736362231926,1.5208115586128166,2.080207222543283,6134.0,-91.0,91.0
629,2374,-0.18,-0.34,0.2,4.385,-0.342,0.063,41.395148609748716,15.168648181054657,18.31269887841411,6540.0,-214.0,144.0
630,2389,-0.52,-0.26,0.32,4.502,-0.285,0.067,8.164698010965107,0.6202237281655201,3.3475499192076548,5837.0,-169.0,192.0
631,2390,0.22,-0.101,0.101,3.958,-0.009000000000000001,0.009000000000000001,17.262628383508993,9.014067021017867,15.167429373831784,6174.0,-92.0,92.0
632,2393,0.12,-0.28,0.2,4.2219999999999995,-0.27899999999999997,0.18100000000000002,34.511861936349305,2.3011907207053994,2.6593878562073883,5951.0,-213.0,180.0
633,2396,-0.34,-0.28,0.3,4.349,-0.23399999999999999,0.136,30.139971796515294,0.3222859029572511,0.34133594835763503,5957.0,-161.0,158.0
634,2398,-0.08,-0.14,0.16,4.5489999999999995,-0.022000000000000002,0.044000000000000004,1.5364349879608954,0.24419393316718518,7.906654886847958,4883.0,-96.0,99.0
635,2399,-0.06,-0.14,0.16,4.508,-0.031,0.066,27.910858026534605,0.4007640984675298,0.4668187327190303,5088.0,-91.0,110.0
636,2403,-0.28,-0.28,0.3,4.256,-0.223,0.185,10.53603160961752,0.08393243903872794,0.08984733455741889,6015.0,-170.0,158.0
637,2407,0.12,-0.12,0.14,4.086,-0.107,0.172,14.728162513951126,0.39164267650798834,0.4163079302285997,5588.0,-94.0,109.0
638,2408,-0.2,-0.14,0.16,4.425,-0.153,0.079,20.427949321294328,3.3205670124412663,2.9137662832606175,5802.0,-109.0,111.0
639,2409,0.42,-0.26,0.06,3.937,-0.40700000000000003,0.629,31.884999527905695,5.551671980122396,5.855665688617815,4880.0,-122.0,128.0
640,2410,0.16,-0.28,0.18,4.354,-0.297,0.102,17.19927883281275,4.404035280977162,0.9653134177579474,5914.0,-184.0,157.0
641,2414,-0.1,-0.3,0.24,4.376,-0.271,0.094,24.62669302450781,2.2192285483348897,2.400557309369269,6031.0,-180.0,151.0
642,2422,-0.4,-0.3,0.28,4.378,-0.264,0.099,21.8132784755123,2.5023249620532297,14.83018162225813,6238.0,-227.0,195.0
643,2426,0.01,-0.101,0.101,4.263999999999999,-0.006,0.006,14.525430419875832,0.8937462933130185,1.443988753617397,6325.0,-75.0,75.0
644,2433,-0.4,-0.109,0.109,4.095,-0.013999999999999999,0.013999999999999999,23.3814652753331,3.9562539689456493,5.132436111543193,5622.0,-106.0,106.0
645,2440,-0.36,-0.3,0.28,4.449,-0.271,0.067,23.61205065521597,1.6072089435761718,2.56874186076379,6100.0,-170.0,149.0
646,2443,0.22,-0.28,0.16,4.167,-0.292,0.20199999999999999,20.017307063673663,1.5351692956086218,1.776480958058336,6068.0,-231.0,167.0
647,2462,-0.22,-0.3,0.28,4.399,-0.26899999999999996,0.083,22.603554820067554,2.188900026891538,2.3168238510137122,6084.0,-172.0,146.0
648,2463,-0.16,-0.3,0.24,4.401,-0.266,0.085,25.157898187051263,2.515604691199105,3.7464124099977134,6010.0,-179.0,154.0
649,2469,-0.28,-0.24,0.34,4.258,-0.24,0.221,37.31353898691873,0.36519280642930596,0.386410021487805,5702.0,-161.0,192.0
650,2470,-0.08,-0.3,0.22,4.275,-0.33299999999999996,0.133,20.857902125064562,3.6083936724362644,10.077055969096556,6292.0,-185.0,146.0
651,2474,0.14,-0.14,0.12,4.538,-0.11199999999999999,0.017,37.41755309768174,3.8832892688685945,4.861359492846496,5580.0,-109.0,101.0
652,2479,0.21,-0.19,0.09,4.428999999999999,-0.133,0.032,19.85669172206994,1.684129644818018,3.880371606497288,6173.0,-173.0,61.0
653,2481,-0.46,-0.28,0.34,3.864,-0.38799999999999996,0.7120000000000001,4.979335282590237,0.1579628830785582,0.22221512568514523,5311.0,-147.0,166.0
654,2484,-0.22,-0.101,0.101,4.305,-0.019,0.019,19.395520500836884,6.016072730191462,11.495029734496178,5884.0,-75.0,75.0
655,2486,-0.06,-0.3,0.22,4.506,-0.297,0.038,32.46939588757745,11.557465844758166,4.950796288744883,5942.0,-169.0,151.0
656,2488,-0.1,-0.3,0.22,4.414,-0.319,0.061,6.854695586896438,3.2949343114676255,12.233609825543862,6220.0,-207.0,156.0
657,2492,0.02,-0.26,0.28,4.449,-0.47200000000000003,0.10400000000000001,39.07199373843463,38.12501097134124,23.44395206659881,5244.0,-169.0,215.0
658,2498,-0.04,-0.3,0.22,4.515,-0.304,0.035,25.265751198790007,9.16144806537324,14.969181119806883,5851.0,-169.0,154.0
659,2503,0.09,-0.08,0.08,4.236000000000001,-0.022000000000000002,0.022000000000000002,19.269113735013462,1.086860947180174,1.9124550379740413,6169.0,-50.0,50.0
660,2516,0.0,-0.26,0.28,4.585,-0.159,0.026000000000000002,34.91949753613675,10.289912957247957,6.714584887717464,5239.0,-135.0,171.0
661,2517,-0.14,-0.26,0.32,4.496,-0.254,0.063,20.241716554082437,0.13997307590037877,0.1465869027554021,5467.0,-137.0,172.0
662,2521,0.02,-0.16,0.08,4.489,-0.145,0.026000000000000002,16.994205779827364,0.747404166632851,0.9010821615421669,5952.0,-126.0,107.0
663,2522,-0.24,-0.26,0.36,4.452,-0.33299999999999996,0.10800000000000001,38.527594398719614,0.45871951825638746,0.45567333016369105,5402.0,-144.0,184.0
664,2530,-0.16,-0.28,0.34,4.599,-0.141,0.027000000000000003,20.313825127676967,5.350769356358445,1.6292426887144913,5294.0,-137.0,170.0
665,2534,0.1,-0.24,0.22,4.5089999999999995,-0.27,0.043,11.392789793068545,0.16211901053968703,0.1614359198074613,5551.0,-162.0,179.0
666,2538,0.02,-0.16,0.16,4.548,-0.019,0.042,21.283847389639103,3.4479281860054023,10.08767381515046,4812.0,-93.0,101.0
667,2541,-0.02,-0.16,0.12,4.247,-0.13699999999999998,0.13,21.122564485098405,5.198030971053541,10.663070612444663,6098.0,-127.0,101.0
668,2545,0.07,-0.39,0.17,4.4110000000000005,-0.32299999999999995,0.055999999999999994,17.018388998545266,0.21355176591334768,0.2711966129822514,6343.0,-244.0,152.0
669,2547,-0.4,-0.28,0.28,4.559,-0.297,0.03,31.62439050591381,22.62110820628184,8.518210298236518,5937.0,-155.0,162.0
670,2555,-0.15,-0.04,0.04,4.342,-0.03,0.03,9.000003297916148,0.05840558436612575,0.05686083788287988,5627.0,-44.0,44.0
671,2556,0.09,-0.101,0.101,4.105,-0.01,0.01,13.16514757807771,0.6368644428614729,1.087676878833065,5781.0,-76.0,76.0
672,2559,-0.04,-0.28,0.28,4.585,-0.156,0.026000000000000002,21.780920136958066,3.4679637339149814,3.2829863725507415,5324.0,-140.0,169.0
673,2561,-0.08,-0.3,0.22,4.453,-0.308,0.049,21.970421458256418,5.784774326025413,4.27633791961048,6108.0,-200.0,152.0
674,2563,0.07,-0.23,0.25,4.577,-0.215,0.02,12.393901511042523,0.1435481629382771,0.14823483232608403,5438.0,-140.0,158.0
675,2564,-0.02,-0.26,0.3,4.569,-0.098,0.034,10.701588494834589,0.3474397681707142,0.3493990713472588,5075.0,-131.0,162.0
676,2571,-0.18,-0.28,0.36,4.5969999999999995,-0.155,0.027000000000000003,30.990674099085258,11.292010243377895,3.6519976355261967,5324.0,-135.0,170.0
677,2581,-0.12,-0.3,0.24,4.507,-0.299,0.038,28.861191610028918,0.35919105710878796,0.4401802936118244,5988.0,-177.0,149.0
678,2582,-0.08,-0.3,0.22,4.506,-0.303,0.039,14.978947605586857,0.7690074834742582,5.865007924775199,5957.0,-181.0,154.0
679,2583,-0.16,-0.28,0.23,4.375,-0.294,0.075,27.09435342907805,7.963821769742562,5.968449840613669,6343.0,-198.0,153.0
680,2585,-0.27,-0.08,0.08,4.4430000000000005,-0.027999999999999997,0.027999999999999997,25.726073119360063,3.266418188867739,2.717835869235987,5642.0,-50.0,50.0
681,2590,-0.2,-0.28,0.27,4.545,-0.29,0.028999999999999998,10.872339482485245,0.16084003113396328,0.1688619843760648,5870.0,-161.0,151.0
682,2593,0.26,-0.24,0.18,4.422,-0.527,0.11599999999999999,8.759777477233406,0.07780546448081793,0.081930660594006,5173.0,-149.0,183.0
683,2595,0.04,-0.12,0.17,4.442,-0.083,0.08900000000000001,19.05987292618238,1.3542004978203792,1.230236689889182,5252.0,-94.0,121.0
684,2597,-0.06,-0.14,0.14,4.296,-0.114,0.12300000000000001,21.12913063634389,4.994974241490279,3.3783407530129637,5916.0,-121.0,112.0
685,2603,-0.36,-0.26,0.3,4.51,-0.28800000000000003,0.051,7.20849670267193,3.8890003204323973,12.577070046648775,5857.0,-154.0,161.0
686,2607,-0.1,-0.28,0.32,4.609,-0.10099999999999999,0.027000000000000003,16.021601768475314,0.13768172327845463,0.16422631549705002,5079.0,-130.0,160.0
687,2608,0.44,-0.18,0.04,4.481,-0.125,0.03,7.180096659488861,0.39249097487325724,0.7666634311347247,5655.0,-126.0,107.0
688,2612,-0.2,-0.26,0.32,4.526,-0.268,0.048,24.499630994002874,6.3514844545008025,10.076710243592768,5529.0,-165.0,199.0
689,2623,0.02,-0.14,0.16,4.449,-0.13,0.075,12.465358975436878,0.09080055693076083,0.09325241637688286,5465.0,-96.0,110.0
690,2631,-0.17,-0.101,0.101,3.7560000000000002,-0.009000000000000001,0.009000000000000001,21.51404936608942,11.615003804922486,8.407820508386614,5896.0,-75.0,75.0
691,2632,-0.16,-0.26,0.28,4.556,-0.293,0.03,11.1278598424218,0.1766426116366695,0.20618820121911163,5641.0,-146.0,163.0
692,2635,0.02,-0.26,0.24,4.388,-0.243,0.11800000000000001,12.711555196973677,0.13659584767585642,0.14408973922759394,5583.0,-142.0,164.0
693,2636,-0.32,-0.28,0.36,4.595,-0.10099999999999999,0.038,16.54689067639781,0.15205697438556953,0.1549720554111289,5207.0,-136.0,159.0
694,2639,-0.2,-0.28,0.27,4.516,-0.299,0.038,21.56995535276888,13.801155211018278,10.56392195633147,5960.0,-183.0,159.0
695,2640,-0.22,-0.26,0.29,4.439,-0.262,0.086,10.955276099372934,5.161519695807863,2.558581397451537,5782.0,-148.0,155.0
696,2641,-0.14,-0.28,0.26,4.484,-0.28300000000000003,0.053,18.702573506687365,3.2864343958297244,9.721914417820273,5862.0,-167.0,161.0
697,2657,0.07,-0.31,0.15,4.501,-0.228,0.037000000000000005,34.73989394885195,12.158930424413317,0.8895205084447468,5936.0,-186.0,159.0
698,2659,-0.2,-0.3,0.26,4.397,-0.295,0.076,9.081954852067046,2.94538938158727,4.241963591196779,6240.0,-239.0,182.0
699,2668,-0.1,-0.3,0.18,4.471,-0.22,0.046,22.545376473469208,0.2944249122558418,0.31308314881650645,6122.0,-184.0,135.0
700,2672,0.02,-0.26,0.24,4.574,-0.204,0.023,13.310865086434557,0.04826268938154321,0.047827642765113865,5438.0,-139.0,157.0
701,2674,-0.06,-0.26,0.32,4.552,-0.145,0.038,29.462468351744313,3.530453113610779,4.672296237928343,5205.0,-138.0,175.0
702,2675,0.1,-0.26,0.22,4.3,-0.23,0.154,6.132789908790571,0.021005339282408997,0.020584226003276918,5749.0,-164.0,158.0
703,2676,-0.64,-0.14,0.16,4.655,-0.018000000000000002,0.034,32.8839419050251,5.711252126746842,5.075074175877731,4590.0,-91.0,88.0
704,2677,-0.34,-0.28,0.3,4.3469999999999995,-0.239,0.127,1.4356776288210646,0.1578121882868353,0.022488225384905913,6063.0,-182.0,159.0
705,2678,-0.14,-0.28,0.34,4.598,-0.14300000000000002,0.027000000000000003,6.206230521683496,0.017435415616875005,0.017446479683966842,5262.0,-137.0,168.0
706,2681,-0.14,-0.14,0.16,4.5680000000000005,-0.122,0.015,17.20860968603585,1.244785394853789,1.2639364423567194,5543.0,-109.0,106.0
707,2686,-0.34,-0.26,0.3,4.308,-0.21899999999999997,0.168,22.460923668462996,0.1858269694196899,0.19396338271765856,5945.0,-170.0,166.0
708,2687,-0.14,-0.3,0.26,4.356,-0.263,0.109,14.436033914479268,0.07385690331263994,0.07698271187213734,6020.0,-197.0,165.0
709,2690,-0.14,-0.28,0.34,4.6,-0.132,0.027999999999999997,12.57365290349157,0.041507075449494835,0.04340172227916739,5228.0,-137.0,175.0
710,2694,0.0,-0.14,0.12,4.106,-0.152,0.175,38.162603369553715,5.376256615529151,2.147569998919181,6178.0,-133.0,104.0
711,2698,-0.32,-0.26,0.38,4.546,-0.13699999999999998,0.059000000000000004,17.33692267271916,2.13074230129072,3.7164383174469684,5208.0,-133.0,165.0
712,2706,-0.22,-0.26,0.29,4.39,-0.248,0.11199999999999999,6.74097108559628,0.09404689176086478,0.09664952320266984,5825.0,-165.0,172.0
713,2707,-0.38,-0.12,0.16,4.341,-0.127,0.14300000000000002,25.90936004294273,0.8828089281300997,0.9521623291106316,5741.0,-87.0,113.0
714,2711,-0.48,-0.3,0.28,4.175,-0.23600000000000002,0.20800000000000002,13.165247111780964,0.07853597969804049,0.08401661726557919,6419.0,-217.0,181.0
715,2712,0.34,-0.14,0.1,4.229,-0.11599999999999999,0.134,5.905669262881947,0.16302211809169087,0.14093253635291436,5589.0,-108.0,102.0
716,2714,0.14,-0.14,0.1,4.382,-0.152,0.069,14.708553311508402,0.6042973174039208,0.6869162140997158,5877.0,-128.0,102.0
717,2717,0.12,-0.24,0.22,3.964,-0.254,0.38299999999999995,18.788116165622643,1.256130568619099,1.9857381191360375,5548.0,-142.0,175.0
718,2720,0.16,-0.34,0.18,4.136,-0.32,0.201,14.63439111385556,0.41099316986134937,0.6030704058425211,6440.0,-265.0,165.0
719,2722,-0.18,-0.24,0.3,4.47,-0.262,0.077,9.12738446129619,0.0710088768319288,0.07330815801955737,5559.0,-132.0,162.0
720,2729,-0.18,-0.28,0.26,4.479,-0.27699999999999997,0.055999999999999994,20.61275783835261,1.9709640837648195,2.407107783766712,5891.0,-167.0,155.0
721,2730,-0.22,-0.14,0.16,4.555,-0.024,0.048,31.68320054907943,17.23002937700714,11.237230654068235,4965.0,-89.0,109.0
722,2732,0.04,-0.14,0.16,4.504,-0.12,0.044000000000000004,20.798021689351334,0.6726939744255311,0.6891162333618546,5441.0,-103.0,106.0
723,2733,-0.38,-0.28,0.32,4.035,-0.22699999999999998,0.318,12.510203716317722,0.06661919829220508,0.06849758571516595,6036.0,-182.0,176.0
724,2737,0.07,-0.15,0.09,4.466,-0.11699999999999999,0.021,37.351158606523384,0.8639654671798738,1.6570616977887482,6108.0,-137.0,73.0
725,2740,-0.28,-0.3,0.24,4.2589999999999995,-0.282,0.145,17.41014580507583,0.37367406096064926,0.3762659311443812,6449.0,-227.0,173.0
726,2741,-0.56,-0.26,0.34,4.607,-0.262,0.031,18.462797924502688,0.5421977506937203,0.669869698842291,5654.0,-170.0,212.0
727,2743,0.27,-0.109,0.109,4.113,-0.022000000000000002,0.022000000000000002,25.334956681780877,0.29868734245487616,0.2805169539829073,5862.0,-97.0,97.0
728,2749,0.44,-0.28,0.04,4.495,-0.263,0.04,11.486808407836381,2.7021463432186934,16.0302692721183,5546.0,-158.0,160.0
729,2750,-0.36,-0.28,0.38,4.632,-0.102,0.028999999999999998,11.317288389614141,0.5488674181642104,2.681426108967358,5195.0,-141.0,151.0
730,2752,-0.16,-0.28,0.26,4.322,-0.247,0.136,11.64176607887665,0.8357225316775061,10.627449703775746,5989.0,-179.0,156.0
731,2753,-0.58,-0.3,0.26,4.434,-0.273,0.071,39.16009356850413,18.867307576581783,8.859358441078903,6397.0,-202.0,168.0
732,2754,0.06,-0.12,0.16,4.428999999999999,-0.10099999999999999,0.094,23.89735782110268,2.686282930246133,6.683316750053979,5275.0,-96.0,121.0
733,2755,-0.06,-0.3,0.22,4.529,-0.25,0.03,42.47875503935394,10.136159844462952,7.07879871869298,5822.0,-161.0,150.0
734,2756,-0.36,-0.32,0.24,4.4719999999999995,-0.3,0.048,12.950340884787554,0.7317903416704148,0.7023200810217922,6332.0,-198.0,156.0
735,2758,-0.12,-0.28,0.24,4.544,-0.259,0.027999999999999997,10.53566447481665,0.17426074915937662,0.16690861143330338,5796.0,-156.0,145.0
736,2763,-0.08,-0.14,0.15,4.351,-0.127,0.109,28.195680982915405,0.326893639761618,0.3588335428825715,5803.0,-116.0,111.0
737,2765,-0.22,-0.26,0.32,3.7880000000000003,-0.237,0.491,14.331067062216006,0.9317929489426913,1.916844485485976,5672.0,-146.0,177.0
738,2768,-0.38,-0.12,0.16,4.341,-0.128,0.14300000000000002,23.517045244755792,0.2449019075077956,0.2730536547695763,5741.0,-87.0,112.0
739,2769,-0.22,-0.28,0.3,4.058,-0.225,0.295,39.53341873038762,8.506282560744836,6.354621933364626,6042.0,-209.0,192.0
740,2771,0.07,-0.109,0.109,4.163,-0.011000000000000001,0.011000000000000001,2.7568597144788987,0.023547076500758823,0.023686995773426478,5845.0,-88.0,88.0
741,2781,-0.04,-0.16,0.12,4.544,-0.063,0.013000000000000001,19.2308739589892,1.1429969217157954,1.569615405884246,5716.0,-115.0,104.0
742,2785,-0.4,-0.3,0.3,4.071000000000001,-0.22899999999999998,0.285,23.50665569065615,4.428291385016706,0.7956004596315829,6282.0,-209.0,175.0
743,2786,-0.42,-0.32,0.24,4.378,-0.276,0.08199999999999999,21.1897268090139,2.0799327053091297,2.211320435541534,6458.0,-209.0,162.0
744,2790,-0.38,-0.12,0.16,4.341,-0.128,0.14300000000000002,29.460109908088043,13.161909899386018,13.194848683119211,5741.0,-87.0,113.0
745,2792,0.12,-0.14,0.1,4.199,-0.16399999999999998,0.135,17.39532210974397,2.6046711398040934,2.4323274237930335,6078.0,-135.0,94.0
746,2796,0.16,-0.14,0.12,4.265,-0.11800000000000001,0.12300000000000001,19.434599409494297,1.5400206434049117,2.4529179731669295,5731.0,-120.0,110.0
747,2801,-0.14,-0.26,0.34,4.518,-0.784,0.069,24.968851250469044,2.795340915568012,2.1315506855211304,5098.0,-129.0,167.0
748,2803,-0.46,-0.14,0.14,4.612,-0.018000000000000002,0.039,8.981445983690666,0.15831154619602472,7.748958437096174,4797.0,,93.0
749,2807,-0.1,-0.3,0.24,4.242,-0.262,0.177,4.803765072278555,0.3669206134929288,0.43032017695640423,6053.0,-186.0,153.0
750,2815,0.04,-0.14,0.1,4.292,-0.146,0.096,19.95374350905661,1.5105465734412533,1.6417022447518228,6131.0,-132.0,86.0
751,2829,-0.08,-0.24,0.29,4.477,-0.256,0.073,23.324629546780308,0.26953854686754397,0.2932038840245923,5470.0,-135.0,163.0
752,2831,0.0,-0.16,0.18,4.022,-0.122,0.184,28.907966606691275,0.3107954901683563,0.20926594661890618,5900.0,-117.0,120.0
753,2832,0.0,-0.3,0.3,4.603,-0.059000000000000004,0.031,39.28828751117539,0.9646003539763299,1.0229146280666868,4806.0,-122.0,148.0
754,2833,-0.1,-0.3,0.22,4.5,-0.294,0.042,12.346269001784513,0.5773262490394426,0.7165981714727909,5949.0,-182.0,152.0
755,2838,-0.18,-0.32,0.22,4.449,-0.3,0.047,15.660936970569228,1.633812753109476,4.802691849102821,6277.0,-197.0,153.0
756,2840,-0.14,-0.34,0.24,4.216,-0.33,0.132,35.10344922593614,9.99311331528967,10.701785867103737,6722.0,-249.0,159.0
757,2848,-0.36,-0.28,0.38,3.9610000000000003,-0.34299999999999997,0.56,41.59882735348337,6.974546655310071,5.30354090287706,5446.0,-152.0,182.0
758,2857,-0.22,-0.3,0.28,4.402,-0.27,0.081,8.201791664525459,0.17203040242315382,7.560462914902359,6095.0,-182.0,150.0
759,2859,-0.2,-0.26,0.28,4.532,-0.284,0.04,16.72885483417935,2.3995109716500274,3.9031453969465737,5655.0,-138.0,155.0
760,2864,0.21,-0.41,0.15,4.276,-0.434,0.083,22.03410780504691,0.35528618676720924,0.41427045858928935,6765.0,-313.0,194.0
761,2866,-0.04,-0.16,0.14,4.28,-0.111,0.129,13.223732853504899,2.6084910050323593,2.127258523469438,5850.0,-122.0,110.0
762,2874,-0.04,-0.14,0.14,4.551,-0.133,0.013000000000000001,17.958525557165306,5.021565753817088,7.961183116444008,5653.0,-112.0,103.0
763,2875,0.36,-0.15,0.08,4.386,-0.125,0.085,23.298642441491623,0.14394381012046864,0.1567213110807586,5497.0,-102.0,94.0
764,2879,-0.14,-0.28,0.26,4.555,-0.265,0.03,24.91680424294314,0.3661916446272535,0.3948140524054118,5679.0,-140.0,152.0
765,2884,-0.16,-0.3,0.22,4.375,-0.28800000000000003,0.077,16.746572171767966,0.60145385321497,0.8544289143115797,6343.0,-206.0,161.0
766,2885,-0.1,-0.16,0.14,4.433,-0.156,0.062,5.144146342943891,0.6349301141934056,4.270500618541538,5842.0,-118.0,112.0
767,2891,0.06,-0.16,0.12,4.38,-0.141,0.087,11.971074494647635,3.193972051556159,12.358464548096578,5762.0,-119.0,113.0
768,2896,-0.02,-0.3,0.2,4.377,-0.31,0.083,26.266731120512773,0.5171657614749918,0.651858618596151,6110.0,-191.0,143.0
769,2904,-0.22,-0.3,0.22,4.325,-0.317,0.09,28.348462925186496,0.6624019827776735,0.6684799627043319,6522.0,-198.0,154.0
770,2906,0.02,-0.12,0.18,4.4719999999999995,-0.105,0.066,42.95751999073305,8.955742472809675,9.719248850533688,5392.0,-95.0,114.0
771,2913,0.48,-0.18,0.08,4.391,-0.16699999999999998,0.065,21.123644317587463,1.7204190423344663,2.126998856806768,5665.0,-127.0,105.0
772,2915,0.12,-0.26,0.24,4.052,-0.321,0.442,34.77932087639678,4.380372073948337,4.096605329024435,5313.0,-156.0,177.0
773,2916,0.36,-0.2,0.06,4.49,-0.109,0.027000000000000003,20.110845694610475,3.277704561741956,10.497505412977539,5749.0,-130.0,119.0
774,2925,0.4,-0.18,0.06,4.251,-0.163,0.122,12.044822677243367,1.5220278993369174,2.806040752937548,5778.0,-122.0,96.0
775,2931,-0.08,-0.16,0.16,4.63,-0.047,0.016,31.153638525941915,0.44666242183865634,0.5166122389497865,4709.0,-106.0,84.0
776,2943,-0.08,-0.3,0.22,4.486000000000001,-0.29,0.044000000000000004,26.33493948821473,0.30354943896877984,0.34590988963766023,6046.0,-197.0,149.0
777,2949,0.02,-0.3,0.2,4.242,-0.32799999999999996,0.156,21.068723663525766,3.4485863397196574,3.5098375037062652,6220.0,-237.0,177.0
778,2951,-0.52,-0.1,0.16,4.081,-0.115,0.213,22.6895578358886,0.22136611773781922,0.2323372061787552,5755.0,-78.0,119.0
779,2956,-0.42,-0.26,0.38,4.544,-0.158,0.065,19.255785008057448,1.6204420827719055,1.9282521332736238,5280.0,-139.0,166.0
780,2960,0.1,-0.101,0.101,3.971,-0.019,0.019,16.10578456744524,1.2725065242992724,1.3314000819816627,6027.0,-75.0,75.0
781,2961,-0.38,-0.101,0.101,4.303999999999999,-0.016,0.016,11.986752564635477,0.10086403309136216,0.10352258600524067,6004.0,-102.0,102.0
782,2964,0.02,-0.12,0.16,4.343999999999999,-0.11699999999999999,0.126,10.948842709316416,4.228938997068449,23.022186969183863,5514.0,-86.0,110.0
783,2968,-0.16,-0.3,0.23,4.3839999999999995,-0.38,0.06,21.169748680382,3.8948179938842955,13.130865617927924,6528.0,-208.0,169.0
784,2969,-0.4,-0.1,0.18,4.031000000000001,-0.107,0.282,32.84366206190938,0.4831963947663098,0.43929282437327544,5613.0,-87.0,130.0
785,2970,0.16,-0.101,0.101,3.639,-0.012,0.012,9.449798751171935,0.1413385656163264,0.14823014632342613,4883.0,-75.0,75.0
786,2971,0.1,-0.28,0.2,4.099,-0.256,0.248,5.783345213710559,0.857477204308001,1.8338808580123835,6106.0,-208.0,162.0
787,2974,0.07,-0.39,0.15,4.4110000000000005,-0.3,0.055999999999999994,10.78783570392125,0.01713469374602994,0.017182104025534883,6343.0,-222.0,140.0
788,2977,-0.02,-0.101,0.101,3.952,-0.019,0.019,19.99807128277881,1.4657340602958122,3.70667304225433,6378.0,-75.0,75.0
789,2979,0.12,-0.26,0.24,4.02,-0.331,0.48100000000000004,27.225972892984522,3.4640857601830035,9.003508580004329,5244.0,-141.0,180.0
790,2984,0.12,-0.24,0.22,4.563,-0.247,0.022000000000000002,12.84511843473735,1.143512857013416,1.4902126512959306,5431.0,-148.0,168.0
791,3008,-0.12,-0.16,0.12,4.449,-0.124,0.028999999999999998,29.154738919668752,3.667934121760819,4.297507226335533,6157.0,-129.0,92.0
792,3009,0.21,-0.17,0.11,4.444,-0.174,0.023,13.69453361084845,0.0673428348592342,0.06634483863151353,6077.0,-135.0,98.0
793,3015,0.32,-0.2,0.08,4.38,-0.179,0.06,19.424212986792327,1.9096465300584278,3.044091386528116,5914.0,-129.0,98.0
794,3017,-0.46,-0.3,0.28,4.348,-0.251,0.115,14.459641650656486,0.8076699131738856,2.3302616932290263,6293.0,-194.0,167.0
795,3021,0.1,-0.32,0.2,4.053999999999999,-0.285,0.21899999999999997,13.103381985780896,0.09987226493844759,0.10130560318162019,6501.0,-265.0,182.0
796,3023,-0.16,-0.26,0.26,4.552,-0.295,0.027999999999999997,7.726235238166266,0.3222535436136287,0.3905650700271206,5770.0,-149.0,150.0
797,3032,0.2,-0.26,0.2,4.533,-0.13,0.043,22.179600173496446,3.5137972219233617,2.806603547398062,5080.0,-137.0,178.0
798,3046,0.08,-0.26,0.28,4.477,-0.589,0.086,23.943698054202667,0.6471810739179489,0.7285273701384725,5115.0,-133.0,174.0
799,3052,-0.06,-0.3,0.22,4.485,-0.294,0.044000000000000004,26.89980693522382,0.3489851431184725,0.35595365582990013,6032.0,-200.0,153.0
800,3060,0.0,-0.36,0.22,4.207,-0.326,0.149,13.16702628799383,0.2385841229244683,0.27878745021608964,6597.0,-247.0,145.0
801,3065,-0.4,-0.28,0.3,4.342,-0.237,0.131,15.538137777696726,0.10518322063148844,0.10474956965810733,6110.0,-174.0,153.0
802,3075,-0.06,-0.26,0.3,4.02,-0.317,0.47,32.019160678739205,11.822814135242698,11.02201886900486,5365.0,-141.0,173.0
803,3083,0.07,-0.25,0.25,4.5760000000000005,-0.24100000000000002,0.021,21.468697981007082,0.32161209820413106,0.36761008908134585,5406.0,-144.0,170.0
804,3086,-0.14,-0.26,0.28,4.402,-0.249,0.10400000000000001,14.852097094651548,3.0281775198533047,0.42655339665079417,5755.0,-149.0,153.0
805,3087,0.04,-0.28,0.2,3.682,-0.349,0.24,18.956831230095922,0.11655682712465776,0.12427415195494262,5023.0,-135.0,120.0
806,3093,-0.24,-0.24,0.31,4.224,-0.222,0.231,22.27637435798214,0.19226152615163628,0.16791994716400538,5731.0,-135.0,155.0
807,3097,-0.04,-0.24,0.28,4.542,-0.985,0.055,16.16196450833263,1.499552766876544,4.677931819706334,4893.0,-110.0,141.0
808,3100,-0.2,-0.3,0.24,4.255,-0.32,0.131,16.033226899931044,0.43199104741394123,0.42329461810322755,6532.0,-215.0,159.0
809,3103,0.21,-0.25,0.19,3.924,-0.395,0.634,18.526063413162678,0.6541074958419486,0.826763246863365,4968.0,-126.0,149.0
810,3109,-0.3,-0.3,0.28,4.252,-0.252,0.17300000000000001,5.889118385037834,0.07728590818882708,0.07637873122784722,6198.0,-195.0,164.0
811,3111,-0.1,-0.32,0.2,4.422,-0.312,0.057999999999999996,17.389158087232488,0.2449409394815163,0.2755555037314892,6187.0,-182.0,147.0
812,3114,-0.34,-0.28,0.28,4.508,-0.29100000000000004,0.046,12.081780968814815,0.1535968080838277,0.14759368206026302,5984.0,-167.0,153.0
813,3117,0.12,-0.24,0.24,4.428,-0.375,0.114,23.723527941175103,0.17198406167235447,0.1686948049625805,5240.0,-142.0,175.0
814,3122,-0.34,-0.14,0.16,4.171,-0.1,0.135,11.608695011767042,0.2158323645135436,0.23245063120310583,5973.0,-115.0,116.0
815,3125,0.16,-0.14,0.1,4.281000000000001,-0.126,0.11900000000000001,6.492284083793923,0.2087738406714994,0.22628623527753255,5826.0,-126.0,102.0
816,3128,-0.16,-0.28,0.23,4.449,-0.282,0.042,20.623851878259224,10.577992853414276,3.6653099621999594,6258.0,-177.0,157.0
817,3130,-0.24,-0.3,0.28,4.273,-0.24600000000000002,0.166,28.080044173973803,0.4139551808676529,0.411246560227422,6102.0,-219.0,183.0
818,3132,-0.12,-0.3,0.22,4.383,-0.304,0.08,25.35655730964298,0.2923333890137876,0.32508714796532345,6185.0,-197.0,155.0
819,3146,-0.34,-0.3,0.28,4.428,-0.275,0.07,30.477208334186187,6.185592330265322,13.920697150825603,6183.0,-180.0,149.0
820,3158,-0.24,-0.3,0.34,3.802,-0.298,0.535,17.20302376913287,3.7385861904917626,5.232648699312776,5456.0,-190.0,199.0
821,3165,-0.16,-0.3,0.24,4.152,-0.28600000000000003,0.214,5.4957770141130755,0.051548025697799815,0.060993673207802246,6344.0,-188.0,146.0
822,3167,0.06,-0.16,0.1,4.295,-0.12300000000000001,0.11,12.815220452495552,0.04702766142754733,0.04601811727378369,5989.0,-122.0,105.0
823,3168,-0.42,-0.3,0.26,4.489,-0.27699999999999997,0.044000000000000004,36.31311300666358,5.513903921983275,20.5446387375436,6312.0,-183.0,160.0
824,3172,-0.22,-0.3,0.26,4.151,-0.268,0.22399999999999998,35.184658432496924,10.691013425295559,20.09999610689674,6282.0,-209.0,167.0
825,3179,-0.04,-0.28,0.24,4.5280000000000005,-0.3,0.03,18.670846688805337,0.18416038772584287,1.3561477602549097,5806.0,-164.0,157.0
826,3180,0.0,-0.28,0.28,4.59,-0.161,0.025,17.02589669828106,2.1601689618791795,1.318222938881295,5275.0,-142.0,169.0
827,3184,-0.18,-0.24,0.3,4.069,-0.24600000000000002,0.314,19.52602384273817,0.22519329756426032,0.23705069455595762,5718.0,-152.0,171.0
828,3190,-0.24,-0.3,0.28,4.343,-0.27,0.11199999999999999,9.509764883306655,1.302213266182818,8.410856807841142,6171.0,-182.0,149.0
829,3194,-0.08,-0.34,0.24,4.235,-0.34700000000000003,0.122,10.794935427412645,0.02964965412487075,0.030047858248716253,6678.0,-246.0,157.0
830,3195,0.32,-0.14,0.1,4.145,-0.153,0.128,19.547080668407244,1.9061797120613058,3.8037244988407295,5818.0,-116.0,97.0
831,3196,-0.26,-0.28,0.3,4.159,-0.254,0.22899999999999998,19.578806261084143,9.695270115705611,0.36704878133812713,6157.0,-221.0,194.0
832,3197,-0.28,-0.3,0.32,3.8710000000000004,-0.155,0.387,7.234991267016731,0.038832359435488684,0.04058324935666047,6245.0,-202.0,180.0
833,3201,-0.36,-0.3,0.24,4.489,-0.242,0.046,23.091472339951505,8.120336571014695,12.676756580381838,6263.0,-191.0,154.0
834,3202,-0.06,-0.32,0.22,4.225,-0.317,0.165,27.22583749593963,3.3668238257922702,5.103351510963435,6350.0,-255.0,174.0
835,3208,0.04,-0.14,0.14,4.24,-0.11199999999999999,0.131,18.57349443974149,2.922284011363569,2.1194885489453235,5855.0,-125.0,106.0
836,3214,-0.08,-0.34,0.24,4.234,-0.325,0.128,14.015142088496724,3.5968994385476503,4.2944596953488485,6609.0,-215.0,158.0
837,3218,-0.26,-0.28,0.34,4.586,-0.19,0.03,14.385238683354899,0.12264863357581213,0.12215902373529985,5505.0,-140.0,162.0
838,3220,-0.22,-0.38,0.32,3.4530000000000003,-0.21600000000000003,0.456,5.381352504935599,0.10258641787373168,1.8245627752235292,5447.0,-215.0,168.0
839,3224,-0.28,-0.12,0.16,4.365,-0.134,0.124,22.697518119630473,0.13114449626243996,0.13863304895150108,5678.0,-86.0,114.0
840,3225,-0.08,-0.34,0.22,4.377,-0.28300000000000003,0.067,13.049470528380237,0.4318478420443146,0.5658151189231244,6484.0,-225.0,155.0
841,3227,0.16,-0.14,0.1,4.158,-0.17600000000000002,0.136,16.21682884893542,0.546844268185037,5.210062379433893,6028.0,-122.0,109.0
842,3232,0.12,-0.28,0.2,4.275,-0.253,0.159,13.53315423704083,0.049481198670553894,0.056255168600131356,5841.0,-176.0,155.0
843,3233,-0.06,-0.36,0.24,4.244,-0.35200000000000004,0.11199999999999999,25.22121882443213,6.362054667942196,3.4535278441731805,6714.0,-239.0,142.0
844,3234,-0.12,-0.3,0.22,4.378,-0.297,0.084,4.894843507450432,1.1246361844613109,2.8850747463377875,6164.0,-203.0,156.0
845,3236,0.18,-0.26,0.2,4.571000000000001,-0.209,0.021,5.308585958940565,0.0657614116789933,0.07928483228825911,5303.0,-163.0,191.0
846,3237,0.0,-0.28,0.24,4.303,-0.221,0.159,12.978429538425921,3.197367239793259,9.924524323102691,5751.0,-152.0,157.0
847,3239,0.04,-0.26,0.28,4.513,-0.737,0.068,5.0294709941820575,0.0166254609946348,0.016487534602814158,4991.0,-128.0,156.0
848,3240,-0.16,-0.26,0.3,3.957,-0.248,0.369,24.720899480150436,2.3859129971948647,2.808208618846116,5745.0,-152.0,167.0
849,3244,-0.44,-0.28,0.32,3.978,-0.23199999999999998,0.358,7.554218674286332,0.4614111987899161,0.8834959954828712,6040.0,-195.0,199.0
850,3245,-0.06,-0.28,0.24,4.5360000000000005,-0.299,0.028999999999999998,22.33216251211101,0.30222553324737333,0.32530888240586364,5757.0,-154.0,150.0
851,3246,-0.32,-0.32,0.22,4.448,-0.301,0.051,19.428715401422792,0.0873215406068546,0.09921940869439183,6338.0,-186.0,149.0
852,3248,-0.12,-0.3,0.22,4.401,-0.31,0.069,19.61968437638771,1.11711463217717,2.5556220317932308,6202.0,-203.0,159.0
853,3249,-0.74,-0.3,0.36,3.8080000000000003,-0.308,0.575,15.131509666161413,0.240079493329457,0.2533166222381311,5654.0,-186.0,183.0
854,3251,-0.02,-0.3,0.22,4.375,-0.27699999999999997,0.09300000000000001,15.828914540737346,0.470847130671217,0.46023197830482054,5991.0,-190.0,157.0
855,3254,-0.36,-0.3,0.28,4.203,-0.248,0.19699999999999998,37.69011096760348,12.272411589168915,1.3078376875242412,6312.0,-239.0,190.0
856,3277,-0.42,-0.3,0.34,4.65,-0.096,0.027999999999999997,24.54584357385387,0.16970678325106547,0.1650378593650501,5166.0,-136.0,148.0
857,3278,-0.04,-0.32,0.25,3.6039999999999996,-0.298,0.29100000000000004,12.462786259079301,0.07364915944651784,0.07242540735628822,5159.0,-167.0,140.0
858,3287,-0.38,-0.3,0.28,4.086,-0.24100000000000002,0.266,17.37832796673658,1.8920113950264863,5.738420027244665,6331.0,-190.0,163.0
859,3288,0.1,-0.14,0.12,4.283,-0.12,0.121,16.369816854411425,0.1020649298088756,0.10740801413822965,5821.0,-124.0,106.0
860,3308,-0.1,-0.3,0.2,4.371,-0.287,0.078,31.10390971807678,3.243042702788646,3.97031876114589,6300.0,-198.0,157.0
861,3315,0.02,-0.34,0.22,4.184,-0.32,0.16699999999999998,22.982600477369346,2.715845722364474,6.434802626239527,6531.0,-220.0,142.0
862,3338,-0.5,-0.26,0.36,4.505,-0.287,0.08,22.0353518718742,1.65702995663014,3.7433863217196297,5574.0,-141.0,178.0
863,3340,-0.02,-0.3,0.22,4.238,-0.342,0.14800000000000002,12.524377368209002,0.2634379363126378,0.2793252936196229,6362.0,-211.0,149.0
864,3358,-0.22,-0.3,0.29,4.033,-0.222,0.304,15.736645050947457,0.06090951783548171,0.06432640313573579,6237.0,-235.0,188.0
865,3363,-0.32,-0.24,0.34,3.84,-0.24,0.442,34.983824018527585,5.069381650726555,7.7190837087188555,5790.0,-143.0,158.0
866,3371,-0.1,-0.32,0.2,4.45,-0.285,0.046,23.240167377562173,0.20001325564631145,0.2055277691629236,6210.0,-191.0,144.0
867,3382,-0.22,-0.3,0.24,4.447,-0.318,0.048,22.421073249902513,5.31781381130223,4.530462178318604,6319.0,-235.0,190.0
868,3384,-0.16,-0.28,0.3,3.9989999999999997,-0.201,0.32899999999999996,18.473381739075382,2.6049606791038595,2.9134028245189505,5984.0,-180.0,171.0
869,3403,-0.28,-0.3,0.26,4.397,-0.27,0.084,29.118201590835177,0.33732750074646844,0.3558209607000542,6163.0,-188.0,162.0
870,3421,-0.06,-0.32,0.22,4.234,-0.33899999999999997,0.147,10.770280496983814,0.22509987111307161,0.22613686027873037,6422.0,-195.0,145.0
871,3422,-0.18,-0.32,0.24,4.407,-0.297,0.07,10.00701336404425,0.03976431386956314,0.04198616908298014,6210.0,-206.0,163.0
872,3425,-0.2,-0.3,0.3,4.023,-0.013999999999999999,0.013000000000000001,15.863237747512304,0.27324182770152206,0.2851449759193869,6422.0,-56.0,56.0
873,3436,-0.2,-0.3,0.3,3.991,-0.013999999999999999,0.017,14.679086739515496,0.05200354975653099,0.053479334296278935,6390.0,-49.0,49.0
874,3438,-0.22,-0.32,0.26,4.454,-0.29100000000000004,0.054000000000000006,10.922331425009244,1.7561324069000737,2.756277953789711,6146.0,-189.0,156.0
875,3451,-0.14,-0.34,0.24,4.26,-0.32899999999999996,0.109,13.011784329524868,0.8292616510354609,0.8391885231923482,6725.0,-250.0,153.0
876,3456,-0.28,-0.28,0.34,3.825,-0.198,0.436,21.585539160868098,3.0904682727969934,14.810427383458158,6003.0,-199.0,202.0
877,3465,-0.3,-0.3,0.28,4.098,-0.248,0.256,11.131822409975026,0.06748549100940693,0.11236472158896049,6335.0,-186.0,155.0
878,3473,0.32,-0.26,0.12,3.924,-0.435,0.616,7.841695743024344,0.02848334458106372,0.029821792655017276,4970.0,-136.0,149.0
879,3474,-0.34,-0.3,0.36,3.807,-0.28800000000000003,0.527,21.363244690053357,4.854083613678323,4.338866632661119,5520.0,-167.0,171.0
880,3497,-0.22,-0.3,0.24,4.132,-0.293,0.192,9.333065013532455,0.03235305951914924,0.03192234804706118,6582.0,-213.0,164.0
881,3500,-0.04,-0.3,0.3,3.87,-0.341,0.5670000000000001,29.446439434232424,4.810295525288076,8.805828626000086,5303.0,-176.0,183.0
882,3503,-0.68,-0.26,0.3,4.297,-0.231,0.21,50.892396615150176,22.590823953737285,20.720014323612688,6015.0,-177.0,199.0
883,3541,-0.22,-0.32,0.22,4.388,-0.354,0.061,44.17907883509889,10.892158831263586,9.59945366008644,6567.0,-217.0,159.0
884,3608,-0.46,-0.3,0.26,3.987,-0.20800000000000002,0.297,27.05051169659352,2.7974990943980806,1.2598162650925886,6728.0,-420.0,286.0
885,3641,-0.18,-0.24,0.32,4.349,-0.247,0.16,25.872770809708364,2.765988060433859,3.37502981784964,5600.0,-138.0,167.0
886,3663,-0.52,-0.26,0.36,4.4830000000000005,-0.297,0.096,23.774949403174425,0.23112066831153655,0.2297231209599495,5589.0,-148.0,188.0
887,3678,-0.04,-0.3,0.22,4.331,-0.3,0.11199999999999999,43.661470842496826,3.1356976942143433,4.456187872466238,6103.0,-189.0,149.0
888,3680,-0.22,-0.28,0.3,4.046,-0.217,0.303,29.812218522931772,8.678143446958437,6.332833311556293,5984.0,-164.0,157.0
889,3681,-0.2,-0.3,0.3,4.088,-0.011000000000000001,0.011000000000000001,7.76519259288798,0.4561523325317758,0.5117588805297109,5968.0,-59.0,59.0
890,3683,0.07,-0.37,0.19,4.408,-0.33,0.052000000000000005,7.157437472044922,0.1642366779655946,0.1799669393733705,6362.0,-210.0,152.0
891,3787,-0.16,-0.32,0.22,4.3839999999999995,-0.368,0.062,36.934124478129675,0.32840327774523814,0.34232550574011356,6528.0,-212.0,158.0
892,3791,-0.16,-0.32,0.23,4.207,-0.306,0.16899999999999998,18.597967215321574,0.6324032049367112,0.7142997780356595,6483.0,-261.0,178.0
893,3801,-0.16,-0.28,0.34,4.592,-0.19,0.027999999999999997,8.889400346748786,1.5121807738373452,21.06627406676288,5366.0,-142.0,168.0
894,3811,-0.28,-0.28,0.28,4.556,-0.29100000000000004,0.03,20.96139188466244,4.33519904664972,4.074875604026481,5864.0,-157.0,149.0
895,3823,-0.64,-0.24,0.3,4.181,-0.233,0.276,14.52383447162649,0.06313524547372751,0.0626992985579129,5977.0,-157.0,175.0
896,3835,-0.06,-0.24,0.27,4.199,-0.22399999999999998,0.23600000000000002,7.884794618293372,0.027189785939669697,0.03014512146191084,5633.0,-130.0,156.0
897,3853,-0.14,-0.28,0.24,4.4510000000000005,-0.275,0.065,21.496742534609332,9.800873973621723,0.0251149560827173,5914.0,-167.0,154.0
898,3864,-0.3,-0.32,0.24,4.33,-0.28600000000000003,0.107,9.665565653934783,0.034126667882469874,0.032390808854442454,6384.0,-206.0,159.0
899,3867,-0.26,-0.3,0.26,4.35,-0.285,0.10300000000000001,28.705108129751558,0.6623240891673348,0.6366963564975769,6280.0,-236.0,187.0
900,3871,-0.14,-0.26,0.28,4.348,-0.23199999999999998,0.139,13.570954430724996,0.09977375682123579,0.10732978985755182,5762.0,-145.0,155.0
901,3876,-0.08,-0.32,0.22,4.341,-0.35100000000000003,0.08199999999999999,4.725579020731493,0.010649393769808668,0.011472725405325512,6453.0,-223.0,153.0
902,3880,-0.18,-0.3,0.25,4.479,-0.28800000000000003,0.05,4.238570350927564,0.013318050506428314,0.01373900070625389,6045.0,-175.0,146.0
903,3886,-0.08,-0.28,0.3,4.604,-0.084,0.03,5.007179192284872,0.19789101197692993,0.8381581021078635,4981.0,-127.0,156.0
904,3889,,,,4.438,,,18.487562465297497,4.156219263078089,2.2914251610939296,5780.0,,
905,3890,-0.3,-0.24,0.34,4.106,-0.242,0.298,6.862916020823045,2.9470153381111848,1.6767923982600763,5771.0,-146.0,169.0
906,3891,-0.1,-0.26,0.26,4.418,-0.254,0.095,29.15617584988531,7.399530383237067,7.679517134535583,5726.0,-156.0,167.0
907,3892,-0.16,-0.3,0.23,4.23,-0.312,0.151,23.367374531032596,7.182609327439415,5.795391317355595,6475.0,-212.0,160.0
908,3907,0.16,-0.26,0.2,4.163,-0.215,0.243,2.1707502349080583,0.010365366097837114,0.010876233575709104,5619.0,-145.0,154.0
909,3908,-0.96,-0.3,0.32,4.683,-0.052000000000000005,0.037000000000000005,20.59623251274182,4.1771617883104355,5.529372062058677,5032.0,-178.0,182.0
910,3913,-0.1,-0.3,0.2,4.461,-0.28300000000000003,0.047,25.3575131696537,4.2301191617578375,1.6582711537443302,6163.0,-205.0,152.0
911,3928,-0.16,-0.3,0.23,4.3660000000000005,-0.327,0.081,20.80915353029539,0.31609369729386927,0.33087370593322163,6351.0,-212.0,159.0
912,3936,-0.14,-0.3,0.26,4.36,-0.256,0.109,7.232307323346783,0.01852871487266672,0.01827547295031806,5993.0,-178.0,155.0
913,3943,-0.12,-0.32,0.22,4.351,-0.358,0.078,9.203390417906215,0.10781643184492218,0.10941619117073209,6461.0,-219.0,155.0
914,3946,-0.38,-0.3,0.34,3.813,-0.171,0.433,10.061223004488841,0.26976194004845944,0.2993164373183692,6194.0,-210.0,194.0
915,3980,-0.12,-0.24,0.28,4.478,-0.26899999999999996,0.064,14.559762308414195,2.479204125582095,5.2129254974531865,5631.0,-143.0,161.0
916,4002,0.07,-0.43,0.19,4.3260000000000005,-0.39399999999999996,0.07200000000000001,18.737591269328313,0.08544816475622596,0.0913029179786804,6711.0,-278.0,151.0
917,4004,-0.1,-0.3,0.3,3.623,-0.22899999999999998,0.52,6.2084452276548925,0.019156537771451987,0.020308577597331734,6036.0,-182.0,177.0
918,4005,-0.2,-0.28,0.34,4.582,-0.212,0.03,19.004308448081375,2.216882275203247,2.8513375221297252,5431.0,-137.0,161.0
919,4011,0.06,-0.24,0.24,4.133,-0.254,0.292,25.077709614599712,3.1592670860048564,3.629183771437578,5511.0,-131.0,162.0
920,4014,-0.42,-0.24,0.34,4.391,-0.299,0.153,16.790445425254156,0.3237256292556232,0.32067457963163903,5638.0,-141.0,171.0
921,4018,-0.16,-0.14,0.14,4.349,-0.13,0.08800000000000001,24.495362517154927,2.9166255458992865,4.5730883718969615,6095.0,-126.0,103.0
922,4022,0.0,-0.26,0.28,4.467,-0.27,0.08800000000000001,13.87632842087897,0.32479833403570346,0.35395601729114823,5285.0,-164.0,209.0
923,4024,0.32,-0.25,0.12,3.8810000000000002,-0.28600000000000003,0.483,11.263496031972817,0.04396521844609147,0.04730876746855728,5346.0,-176.0,200.0
924,4032,-0.34,-0.28,0.32,4.1,-0.23,0.27699999999999997,19.234440192616695,4.291361240955101,4.928969184999211,6025.0,-173.0,168.0
925,4036,0.1,-0.28,0.2,4.138999999999999,-0.244,0.22899999999999998,26.38874284495857,0.15592457108931868,0.15260174243948654,5902.0,-170.0,156.0
926,4037,-0.24,-0.26,0.3,4.553,-0.312,0.03,7.925711969656798,0.8529245036089161,1.0997503701005096,5811.0,-153.0,155.0
927,4053,-0.3,-0.3,0.24,4.36,-0.295,0.08800000000000001,9.27485994354229,0.05167664563673924,0.05390720024945317,6379.0,-192.0,150.0
928,4060,-0.18,-0.32,0.22,4.386,-0.33799999999999997,0.067,32.50723195601848,9.23142857230997,1.4850170973060202,6435.0,-201.0,148.0
929,4066,-0.08,-0.28,0.24,4.529,-0.294,0.03,5.301016920653451,0.1603762072847097,0.21246883592677968,5838.0,-157.0,144.0
930,4070,-0.06,-0.26,0.27,4.109,-0.225,0.275,37.44379478508931,0.5412562602074686,0.5434579568960913,5717.0,-142.0,156.0
931,4072,-0.26,-0.3,0.26,4.511,-0.293,0.039,18.02689959877725,7.342074022836179,3.740240505531922,6086.0,-174.0,151.0
932,4098,-0.06,-0.3,0.27,3.781,-0.145,0.423,15.374289702929156,0.07188897251622528,0.07229204534333,6106.0,-215.0,195.0
933,4103,-0.14,-0.14,0.14,4.367,-0.133,0.078,16.94114129758743,0.08065394450073882,0.08151573464495243,6086.0,-126.0,103.0
934,4109,0.56,-0.3,0.3,3.9389999999999996,-0.429,0.622,17.606397127118775,3.979805576933039,4.543328286851178,4854.0,-107.0,130.0
935,4123,-0.12,-0.12,0.16,4.321000000000001,-0.114,0.133,22.359703085870514,2.5834879933529074,3.3195374694767423,5680.0,-94.0,106.0
936,4129,-0.12,-0.3,0.24,4.314,-0.303,0.122,33.62705852083185,0.45757646702188737,0.5069205422340133,6208.0,-236.0,181.0
937,4136,0.21,-0.27,0.17,3.96,-0.165,0.326,29.637272022337836,5.5861573773978215,4.681875271462072,5884.0,-201.0,191.0
938,4146,-0.1,-0.28,0.22,4.45,-0.314,0.043,12.155412126606631,0.03880714882581415,0.03852481673254715,6210.0,-192.0,163.0
939,4156,-0.38,-0.24,0.32,4.269,-0.215,0.201,20.76434012555524,1.9340079292361523,3.919000139402254,5888.0,-151.0,158.0
940,4157,0.16,-0.26,0.2,4.33,-0.231,0.139,6.019438570732765,0.14126771451317843,0.98455330336534,5654.0,-145.0,150.0
941,4159,-0.22,-0.3,0.26,4.355,-0.298,0.096,31.923982718093516,4.3753904008054825,5.643285176207382,6241.0,-181.0,148.0
942,4160,-0.08,-0.26,0.28,4.082,-0.22899999999999998,0.28800000000000003,10.42557040515031,0.040244699999474776,0.04149702468073713,5767.0,-172.0,190.0
943,4184,-0.34,-0.28,0.26,4.09,-0.258,0.237,30.110721428024185,0.2623321367899756,0.25196509378029575,6514.0,-247.0,187.0
944,4188,-0.3,-0.3,0.36,3.926,-0.41200000000000003,0.622,10.46071767540042,0.05604562756227871,0.05429565012422266,5316.0,-154.0,160.0
945,4190,-0.1,-0.3,0.24,4.516,-0.298,0.035,46.12112642737084,29.759387338137067,1.950850795549293,5896.0,-172.0,156.0
946,4198,0.14,-0.3,0.18,4.129,-0.27899999999999997,0.228,19.289881178907763,0.3859588528749036,0.4687229260761292,6161.0,-199.0,147.0
947,4199,-0.04,-0.14,0.12,4.298,-0.13699999999999998,0.10099999999999999,35.09871464804379,0.5434922523005667,0.47648947359800076,6148.0,-130.0,94.0
948,4212,0.04,-0.28,0.28,4.599,-0.07200000000000001,0.028999999999999998,9.200247980938318,0.24479055833458574,0.2791754499024215,4907.0,-130.0,160.0
949,4215,-0.16,-0.28,0.34,4.572,-0.053,0.051,15.024367394345504,0.9705895957917825,3.2460788911362535,4861.0,-129.0,150.0
950,4222,-0.34,-0.32,0.22,4.394,-0.3,0.07,15.888856924104584,0.1137920401961523,0.11026252280498561,6499.0,-261.0,180.0
951,4226,-0.2,-0.32,0.24,4.4719999999999995,-0.302,0.046,14.60410527561994,0.3551753046070587,0.448544495484386,6201.0,-184.0,150.0
952,4235,-0.06,-0.24,0.27,4.408,-0.248,0.10400000000000001,5.398872276499818,0.08476353459349983,0.09387504249853063,5641.0,-142.0,158.0
953,4245,-0.2,-0.28,0.28,4.195,-0.23800000000000002,0.21600000000000003,40.24606716461546,12.739199213742381,9.563453536192071,5992.0,-208.0,180.0
954,4246,0.28,-0.34,0.14,3.611,-0.285,0.377,7.284718178770551,0.02281861909076177,0.02143443274482415,5110.0,-179.0,175.0
955,4251,-0.8,-0.3,0.28,4.545,-0.319,0.031,17.97966303787685,0.10787866298237248,0.09706484421436201,6338.0,-179.0,171.0
956,4257,-0.18,-0.24,0.32,4.543,-0.893,0.062,16.717719086667753,1.618491705202013,3.480272051593907,5002.0,-119.0,149.0
957,4269,-0.66,-0.3,0.36,4.617,-0.096,0.04,12.766225231292957,2.2374464585674723,5.1347228436855055,5356.0,-143.0,167.0
958,4273,-0.02,-0.34,0.22,4.368,-0.366,0.07,13.264021626859545,0.6112487144620165,6.108926057933125,6425.0,-236.0,161.0
959,4276,-0.24,-0.3,0.26,4.4430000000000005,-0.276,0.062,16.343237055799946,0.26881454288274753,0.2716480294470216,6105.0,-178.0,147.0
960,4287,-0.2,-0.26,0.34,4.421,-0.33399999999999996,0.12300000000000001,22.832659733868866,1.8861277275533155,7.858724128459148,5455.0,-138.0,170.0
961,4288,0.04,-0.16,0.08,4.396,-0.136,0.055999999999999994,22.1633450024167,4.067947597648637,3.611961578865472,6053.0,-130.0,94.0
962,4292,-0.12,-0.32,0.22,4.373,-0.341,0.076,16.002422143660034,2.1674710684857086,5.035030015732527,6426.0,-273.0,170.0
963,4296,-0.2,-0.28,0.27,4.373,-0.255,0.10300000000000001,24.789034298569398,3.8396677345964,12.065150557226694,6008.0,-174.0,156.0
964,4301,-0.18,-0.26,0.34,4.42,-0.365,0.12300000000000001,35.18796646143382,5.138681617935539,3.027886718023666,5443.0,-139.0,162.0
965,4304,-0.14,-0.3,0.26,4.034,-0.226,0.295,23.443917178651148,5.9994935058767,5.339278736266984,6235.0,-231.0,189.0
966,4318,0.06,-0.34,0.26,3.766,-0.324,0.63,24.453588420582168,21.71698013567901,3.940409818712407,5214.0,-180.0,180.0
967,4323,-0.52,-0.26,0.32,4.587,-0.29100000000000004,0.031,26.93718763170299,2.2242713751874312,6.235620686328673,5751.0,-143.0,166.0
968,4329,-0.3,-0.3,0.22,4.34,-0.303,0.087,7.487212127373134,0.19753269350194635,0.210570802692029,6549.0,-219.0,163.0
969,4335,-0.5,-0.3,0.28,4.452,-0.27399999999999997,0.07200000000000001,38.10384151722204,4.545016521802019,4.277010230845818,6168.0,-179.0,159.0
970,4343,0.21,-0.47,0.15,4.348,-0.392,0.067,22.810701710754245,2.913716255618656,3.023834153808764,6535.0,-252.0,161.0
971,4366,-0.5,-0.15,0.15,3.1239999999999997,-0.06,0.32899999999999996,38.98825825958838,0.3529144809818163,0.3376665731902264,7945.0,-207.0,155.0
972,4367,0.02,-0.28,0.22,3.9339999999999997,-0.17,0.34,9.650686333826986,0.41701109081349763,7.295170014927834,6120.0,-221.0,185.0
973,4374,-0.06,-0.3,0.3,4.593,-0.035,0.042,33.377876606901275,16.901528978547013,0.7866471318398425,4623.0,-152.0,180.0
974,4382,-0.26,-0.3,0.28,4.467,-0.282,0.055,8.499525653259996,1.2944064217765465,1.6909854416654664,6085.0,-178.0,147.0
975,4383,-0.14,-0.26,0.3,4.522,-0.26,0.046,14.213752428180017,0.08092872603173085,0.08615477661606441,5529.0,-135.0,162.0
976,4385,-0.14,-0.3,0.22,4.507,-0.28800000000000003,0.039,18.73855383656541,3.1679315360120377,3.804609870148596,6003.0,-173.0,148.0
977,4399,-0.14,-0.28,0.24,4.544,-0.29600000000000004,0.028999999999999998,17.730403122771342,0.11703504097052786,0.11736811491650556,5817.0,-158.0,143.0
978,4400,-0.38,-0.3,0.26,4.081,-0.24600000000000002,0.248,21.99386824367989,4.463900829566466,0.7022929420680448,6498.0,-206.0,166.0
979,4407,-0.28,-0.24,0.34,4.313,-0.267,0.196,19.413285310664797,0.09326360627254715,0.09993446083073465,5650.0,-162.0,194.0
980,4409,-0.12,-0.28,0.24,4.519,-0.276,0.033,23.918507242341633,1.7645197801321117,1.828157883141877,5926.0,-172.0,161.0
981,4411,-0.84,-0.3,0.3,3.764,-0.192,0.479,11.847394113719758,0.14535542274986213,0.15866406379510956,6382.0,-215.0,204.0
982,4421,0.12,-0.28,0.24,3.872,-0.391,0.6409999999999999,23.179388913298702,4.836792962356814,5.026711909133926,5089.0,-148.0,160.0
983,4423,-0.16,-0.3,0.34,3.455,-0.191,0.664,7.648009565130212,0.01521356375088434,0.01627059313159318,5897.0,-176.0,182.0
984,4426,-0.16,-0.3,0.23,4.2410000000000005,-0.314,0.138,10.544628147079617,2.5419194213286165,2.9760760012970415,6517.0,-202.0,148.0
985,4430,-0.22,-0.32,0.22,4.46,-0.281,0.05,27.099969357150087,0.2097129861418594,0.20688204182410885,6263.0,-211.0,169.0
986,4431,-0.14,-0.3,0.22,3.265,-0.308,0.292,9.897255523811944,1.0303969486952358,7.3140123918902,5081.0,-164.0,118.0
987,4435,-0.54,-0.3,0.28,4.0889999999999995,-0.235,0.25,10.368998547015362,0.175978420234852,0.22606458985764988,6522.0,-203.0,167.0
988,4441,-0.1,-0.3,0.24,4.355,-0.262,0.109,17.593452293864672,1.8211913177773127,9.415524334356647,5993.0,-178.0,155.0
989,4443,-0.22,-0.24,0.3,4.546,-0.998,0.064,20.595537254206114,13.260011456116185,4.189113016687145,5019.0,-118.0,138.0
990,4446,-0.38,-0.3,0.28,4.163,-0.24600000000000002,0.218,18.72788246631494,1.053254936166038,1.3912853388187827,6340.0,-199.0,176.0
991,4452,0.02,-0.28,0.2,4.516,-0.298,0.032,20.614278028088307,1.5475671434359377,1.8043692439857928,5825.0,-180.0,157.0
992,4457,-0.72,-0.32,0.26,3.471,-0.40399999999999997,1.1840000000000002,13.014858496374961,0.29721815486023573,0.34958787918906964,5173.0,-139.0,114.0
993,4469,-0.56,-0.28,0.3,4.577,-0.294,0.03,28.35223855655046,6.8752614426344785,14.449234063521281,5934.0,-151.0,159.0
994,4473,0.21,-0.27,0.17,4.504,-0.29,0.033,16.365849558462365,0.22680374876816245,0.25092746660380527,5825.0,-215.0,165.0
995,4480,-0.28,-0.26,0.32,4.247,-0.214,0.20600000000000002,5.530435024205574,0.12483599019302183,0.13829629833398016,5839.0,-147.0,153.0
996,4482,-0.26,-0.3,0.24,4.33,-0.304,0.102,6.696511502179687,0.3241356274138125,0.3875380206974244,6438.0,-255.0,183.0
997,4505,-0.72,-0.28,0.38,4.518,-0.39,0.092,21.409150691577967,2.326221387402878,2.856795072565344,5551.0,-146.0,189.0
998,4546,-0.02,-0.34,0.18,2.562,-0.027000000000000003,0.032,40.449373807801464,21.266199387867854,9.481693761302502,4781.0,-153.0,76.0
999,4556,-0.14,-0.28,0.24,4.5280000000000005,-0.299,0.032,27.065224657350264,3.85045028125311,4.482762820257111,5869.0,-161.0,147.0
1000,4567,-0.42,-0.28,0.26,3.597,-0.32299999999999995,0.22899999999999998,5.791840381067955,0.1502515839538301,0.1512992914325828,5258.0,-158.0,133.0
1001,4575,0.02,-0.28,0.2,4.513,-0.282,0.034,12.013859672206777,0.5736679936660085,0.900030152649494,5812.0,-168.0,147.0
1002,4580,-0.08,-0.3,0.24,4.34,-0.266,0.11599999999999999,34.38604231447352,2.992293864497274,1.3520158417604407,6007.0,-175.0,147.0
1003,4581,0.42,-0.18,0.06,4.476,-0.127,0.031,23.87459719902332,5.0460714894453815,4.475636686321913,5688.0,-142.0,104.0
1004,4582,0.07,-0.39,0.21,4.376,-0.302,0.063,14.43973673192541,0.2687303716150371,0.41817038422351693,6444.0,-227.0,174.0
1005,4585,-0.3,-0.3,0.22,4.44,-0.311,0.047,9.686408480592862,0.395233077757954,0.5397222327764499,6412.0,-199.0,161.0
1006,4588,0.14,-0.24,0.2,4.471,-0.258,0.062,13.666678620593165,0.1380718032425463,0.14635709065312774,5529.0,-142.0,158.0
1007,4603,-0.56,-0.28,0.32,3.888,-0.22699999999999998,0.409,18.06606773814678,0.7218734278445744,0.9563450317124236,6065.0,-189.0,205.0
1008,4605,-0.24,-0.28,0.3,4.394,-0.247,0.106,17.612944027518473,8.689127422843594,5.379206272442044,5888.0,-160.0,159.0
1009,4613,-0.1,-0.3,0.24,4.132,-0.261,0.239,26.47236202598919,0.47249399602181086,0.48711383366361005,6148.0,-203.0,166.0
1010,4614,-0.24,-0.3,0.26,4.51,-0.301,0.039,26.81057729861729,4.221167515008485,5.824729445886462,6072.0,-181.0,147.0
1011,4617,-0.08,-0.3,0.2,4.471,-0.271,0.046,1.0970732604432327,0.2044832199575144,1.1346388344910552,6108.0,-196.0,143.0
1012,4633,-0.06,-0.3,0.22,4.364,-0.325,0.08,14.86493039177093,0.17750950162080947,0.18305003516810991,6273.0,-193.0,153.0
1013,4634,-0.08,-0.3,0.22,4.447,-0.302,0.05,16.971480166335006,0.195105805234153,0.20403095998679532,6102.0,-179.0,140.0
1014,4637,-0.12,-0.24,0.32,4.423,-0.265,0.113,20.50935975443008,1.6949139311760497,1.97308448836705,5461.0,-126.0,162.0
1015,4640,-0.34,-0.3,0.28,4.496,-0.292,0.048,11.42212190259621,3.435884403370303,1.4135661723570703,6106.0,-184.0,158.0
1016,4647,-0.26,-0.28,0.34,4.5889999999999995,-0.184,0.03,43.636383312711786,0.7269393336358618,0.736573153931559,5461.0,-137.0,171.0
1017,4651,-0.12,-0.26,0.33,4.547,-0.128,0.047,16.762091848919635,0.11086521166426166,0.11573039886758707,5180.0,-138.0,168.0
1018,4653,0.02,-0.26,0.26,3.846,-0.222,0.442,8.42679477282303,0.9704950377569812,2.027469986622453,5653.0,-145.0,165.0
1019,4657,0.4,-0.26,0.08,4.4910000000000005,-0.235,0.05,29.630360852776764,6.854637575650731,7.503417960925265,5396.0,-133.0,155.0
1020,4659,-0.6,-0.26,0.32,3.846,-0.271,0.483,24.21957986657366,0.45541587831443664,0.49922584081929955,5759.0,-151.0,176.0
1021,4665,0.22,-0.24,0.2,4.512,-0.16,0.055999999999999994,32.72424603044951,6.134587443231837,4.106448517172339,5083.0,-133.0,176.0
1022,4674,-0.02,-0.3,0.2,4.367,-0.342,0.08199999999999999,24.24698214832389,4.094314993526172,6.868450934706857,6205.0,-188.0,146.0
1023,4686,0.21,-0.35,0.17,4.401,-0.364,0.055,34.38317020438832,6.737976270292613,1.0868399329562806,6299.0,-230.0,166.0
1024,4693,-0.28,-0.3,0.24,4.194,-0.276,0.18,20.86282945194951,6.792555013198127,4.347046573361531,6478.0,-202.0,157.0
1025,4699,-0.28,-0.24,0.32,4.331,-0.233,0.166,10.558625189713382,0.3772744269217885,0.4000983962689908,5761.0,-164.0,191.0
1026,4706,-0.26,-0.3,0.22,4.444,-0.306,0.047,40.22417604381908,8.70947346280045,4.537191042566597,6363.0,-199.0,151.0
1027,4715,,,,,,,12.837461075299661,1.9262487891083566,3.5033755916599745,,,
1028,4717,0.44,-0.2,0.04,4.377,-0.177,0.068,14.300245798262555,0.5177491109144512,0.7026055256607258,5721.0,-130.0,107.0
1029,4725,-0.42,-0.32,0.26,4.503,-0.29600000000000004,0.042,26.86292101965101,7.24104200788647,10.281982633404738,6253.0,-180.0,161.0
1030,4744,-0.46,-0.26,0.32,4.516,-0.285,0.06,23.02510956140157,1.927888210276489,1.98145965953141,5743.0,-132.0,158.0
1031,4745,-0.18,-0.26,0.34,4.58,-0.08900000000000001,0.038,16.825307218124266,0.30452528054218675,0.3645438954754212,5088.0,-130.0,160.0
1032,4746,-0.06,-0.24,0.28,4.349,-0.24,0.153,11.110597189073259,0.06191328058855028,0.07005641369391391,5552.0,-135.0,160.0
1033,4763,-0.42,-0.32,0.22,4.425,-0.289,0.061,12.692012773256657,0.84249505103387,1.7444528939605508,6459.0,-213.0,164.0
1034,4765,0.0,-0.26,0.3,4.476,-0.26899999999999996,0.084,8.745060907501047,0.12580792055642398,0.13586092219610357,5231.0,-140.0,183.0
1035,4771,,,,,,,24.86558172647489,16.666469979367797,10.018379016389229,,,
1036,4773,-0.64,-0.28,0.36,4.496,-0.397,0.10099999999999999,18.771946483660244,0.36885778976651196,0.33934868950358066,5559.0,-147.0,187.0
1037,4774,0.07,-0.33,0.17,4.455,-0.335,0.04,31.322304165406692,0.437748466295254,0.4395980426959589,6140.0,-193.0,141.0
1038,4775,-0.88,-0.28,0.3,3.7760000000000002,-0.222,0.48,20.391481891988896,7.043328379815311,3.8896244017152597,6131.0,-190.0,202.0
1039,4792,-0.34,-0.3,0.34,4.624,-0.13,0.03,16.40718225137395,0.18951714040558443,0.20718278942186075,5314.0,-165.0,222.0
1040,4811,,,,,,,17.937754637461044,0.4828407243980841,0.5447197067980412,,,
1041,4822,-0.14,-0.28,0.34,4.5969999999999995,-0.071,0.037000000000000005,29.723906333119967,3.4751567823285647,5.783865036670978,4936.0,-157.0,188.0
1042,4833,,,,,,,10.338925145208169,5.916217149240485,13.815590171288306,,,
1043,4839,-0.26,-0.26,0.32,4.526,-0.281,0.047,27.926955563811628,10.670916033783858,5.561481843761005,5645.0,-162.0,195.0
1044,4850,0.44,-0.26,0.04,4.564,-0.063,0.027000000000000003,17.33186745148354,0.8873915874322407,1.154521530054737,4823.0,-124.0,154.0
1045,4864,-0.04,-0.28,0.24,4.538,-0.273,0.027999999999999997,27.744694290631102,4.513493899988767,4.2517382042363,5750.0,-177.0,166.0
1046,4881,-0.16,-0.28,0.24,4.531000000000001,-0.303,0.031,16.00568182865525,1.716683593205527,3.0495639931647673,5897.0,-179.0,169.0
1047,4887,-0.08,-0.24,0.29,4.402,-0.256,0.12,19.52318466273929,0.34541653189602073,0.4168995587410542,5544.0,-159.0,192.0
1048,4907,-0.52,-0.28,0.3,4.414,-0.258,0.099,16.805544110052168,1.5196539851556778,2.1842348740990474,6126.0,-195.0,181.0
1049,4941,-0.34,-0.26,0.36,4.5969999999999995,-0.221,0.03,1.1284527049163637,0.2060486538770342,0.2632356850851487,5511.0,-145.0,184.0
1050,4961,-0.14,-0.28,0.34,4.6,-0.13699999999999998,0.027999999999999997,33.49951190492658,11.133017390090721,12.84855942661936,5228.0,-142.0,176.0
1051,4978,0.07,-0.25,0.23,4.561,-0.281,0.022000000000000002,23.95749644371389,0.32573003834677294,0.3350463431046542,5561.0,-168.0,172.0
1052,5018,0.02,-0.28,0.22,4.4910000000000005,-0.28300000000000003,0.049,18.725369237778338,2.5454031441971026,12.673217289988123,5696.0,-162.0,166.0
1053,5039,0.2,-0.28,0.2,4.585,-0.09,0.022000000000000002,18.69968295022267,5.164057530533892,5.622057626017831,4972.0,-134.0,167.0
1054,5084,0.07,-0.43,0.15,4.4110000000000005,-0.27399999999999997,0.057999999999999996,8.00916773168771,2.835363479403342,2.3800373526975083,6343.0,-229.0,153.0
1055,5085,0.32,-0.3,0.12,4.4030000000000005,-0.321,0.073,12.972462953549968,0.32376212008691496,0.4033470924277651,5857.0,-218.0,172.0
1056,5135,,,,,,,17.676203136762794,2.086766331554349,3.7609894382543416,,,
1057,5159,0.21,-0.41,0.15,4.37,-0.33799999999999997,0.066,10.013024580982517,0.13100793558986723,0.13494146070109636,6423.0,-267.0,170.0
1058,5198,-0.22,-0.28,0.28,4.553999999999999,-0.253,0.031,24.61501354486783,0.2557605245032306,0.2653431892323077,5821.0,-191.0,181.0
1059,5216,-0.44,-0.26,0.32,4.465,-0.276,0.086,20.967720806330796,0.3074368683717381,0.3407961486849054,5803.0,-165.0,194.0
1060,5241,-0.1,-0.26,0.31,4.578,-0.24,0.026000000000000002,22.86022706767271,4.530673676216708,7.498827422731015,5463.0,-142.0,164.0
1061,5269,-0.02,-0.36,0.23,4.178999999999999,-0.355,0.135,19.87251077814829,0.22024815248407492,0.22526571499636816,6711.0,-218.0,140.0
1062,5278,,,,4.438,,,17.999876178601543,1.7190356049948043,9.654183842995636,5780.0,,
1063,5423,,,,,,,11.652441255737712,1.4026885382360934,1.65227800539561,,,
1064,5546,-0.2,-0.3,0.3,3.858,-0.015,0.016,2.7705539616730883,0.02142037451600487,0.022792218086679306,6362.0,-61.0,61.0
1065,5567,-0.92,-0.26,0.3,4.117,-0.258,0.34700000000000003,46.42068314817911,9.521165163827057,7.412815946826882,6070.0,-149.0,167.0
1066,5626,,,,,,,19.987363830053354,3.650744415787372,5.03563474867379,,,
1067,5790,-0.14,-0.3,0.24,4.279,-0.28600000000000003,0.146,14.05996890439986,0.6327948040841385,0.7016141704105898,6181.0,-178.0,148.0
1068,5837,-0.36,-0.28,0.38,4.588,-0.17,0.037000000000000005,23.57376490052702,4.49224983190858,10.10124012707831,5377.0,-170.0,223.0
1069,5855,-0.28,-0.3,0.22,4.456,-0.27899999999999997,0.047,18.34406971202492,2.5021129595490894,7.892516857088594,6328.0,-188.0,151.0
1070,5877,-0.14,-0.3,0.24,4.133,-0.272,0.23199999999999998,18.858198216280332,0.5353453809088542,0.8451577968107031,6290.0,-213.0,167.0
1071,5888,-0.28,-0.22,0.28,3.734,-0.41,0.7829999999999999,16.709799376361616,1.6571514585836695,3.580339681790715,5033.0,-107.0,123.0
1072,6102,-0.32,-0.3,0.28,4.421,-0.266,0.075,11.696667094980423,0.009348759657003214,0.010099582185517875,6137.0,-176.0,153.0

